Heavy Higgs Scalars at Future Hadron Colliders (A Snowmass Whitepaper)

We investigate the prospects for discovery or exclusion of additional Higgs scalars at the 14 TeV and 33 TeV LHC in the context of theories with two Higgs doublets. We focus on the modes with the largest production rates at hadron colliders, namely gluon fusion production of a heavy CP-even scalar H or a heavy CP-odd pseudoscalar A. We consider the sensitivity of the decay channels H to ZZ to 4l, and A to Zh with Z to ll and h to bb or h to tautau.

==> 2HDM/AZh_bb/14_3000_140/presel/yields_14_3000_140.txt <==
                                                   & nL2             & nL2_LepTrig     & nL2_LepTrig_nB2 & nL2_LepTrig_nB2_nT1m & nL2_LepTrig_nB2_nT1m_nZ1_mZ1 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1 & \\
B-4p-0-1-v1510_14TEV_140PileUp                     & 3.2e+09         & 3.13e+09        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_140PileUp                  & 4.55e+08        & 4.51e+08        & 5.55e+05        & 5.55e+05        & 5.27e+05        & 1.9e+05         & 1.9e+05         & \\
Bj-4p-1100-1800-v1510_14TEV_140PileUp              & 7.03e+05        & 7.01e+05        & 9.45e+03        & 9.45e+03        & 8.54e+03        & 1.22e+03        & 1.22e+03        & \\
Bj-4p-1800-2700-v1510_14TEV_140PileUp              & 5.27e+04        & 5.25e+04        & 816             & 815             & 703             & 66.4            & 66.4            & \\
Bj-4p-2700-3700-v1510_14TEV_140PileUp              & 4.39e+03        & 4.37e+03        & 64.1            & 64.1            & 55.5            & 3.45            & 3.45            & \\
Bj-4p-300-600-v1510_14TEV_140PileUp                & 5.14e+07        & 5.11e+07        & 3.15e+05        & 3.15e+05        & 2.86e+05        & 5.16e+04        & 5.16e+04        & \\
Bj-4p-3700-100000-v1510_14TEV_140PileUp            & 502             & 500             & 7.08            & 7.08            & 5.89            & 0.324           & 0.324           & \\
Bj-4p-600-1100-v1510_14TEV_140PileUp               & 7.38e+06        & 7.34e+06        & 7.63e+04        & 7.63e+04        & 6.88e+04        & 1.07e+04        & 1.07e+04        & \\
BB-4p-0-300-v1510_14TEV_140PileUp                  & 1.5e+07         & 1.48e+07        & 1.56e+04        & 1.56e+04        & 1.25e+04        & 4.81e+03        & 4.81e+03        & \\
BB-4p-1300-2100-v1510_14TEV_140PileUp              & 4.54e+04        & 4.53e+04        & 480             & 480             & 262             & 39.6            & 39.6            & \\
BB-4p-2100-100000-v1510_14TEV_140PileUp            & 4.55e+03        & 4.54e+03        & 47.8            & 47.8            & 25              & 2.56            & 2.56            & \\
BB-4p-300-700-v1510_14TEV_140PileUp                & 2.95e+06        & 2.93e+06        & 1.79e+04        & 1.78e+04        & 1.07e+04        & 2.79e+03        & 2.79e+03        & \\
BB-4p-700-1300-v1510_14TEV_140PileUp               & 4.46e+05        & 4.44e+05        & 4.44e+03        & 4.44e+03        & 2.5e+03         & 570             & 570             & \\
BBB-4p-0-600-v1510_14TEV_140PileUp                 & 2.26e+05        & 2.19e+05        & 2.85e+03        & 2.85e+03        & 2.35e+03        & 1.49e+03        & 1.49e+03        & \\
BBB-4p-1300-100000-v1510_14TEV_140PileUp           & 2.2e+03         & 2.19e+03        & 23.8            & 23.8            & 11.3            & 2.61            & 2.61            & \\
BBB-4p-600-1300-v1510_14TEV_140PileUp              & 2.37e+04        & 2.36e+04        & 449             & 449             & 302             & 175             & 175             & \\
Bjj-vbf-4p-0-700-v1510_14TEV_140PileUp             & 1.54e+06        & 1.53e+06        & 2.44e+03        & 2.44e+03        & 2.1e+03         & 456             & 456             & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_140PileUp         & 1.03e+04        & 1.03e+04        & 51.1            & 51.1            & 44.5            & 5.74            & 5.74            & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_140PileUp         & 759             & 757             & 5.3             & 5.28            & 4.44            & 0.42            & 0.42            & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_140PileUp       & 66.1            & 65.9            & 0.514           & 0.514           & 0.39            & 0.0149          & 0.0149          & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_140PileUp          & 1.5e+05         & 1.49e+05        & 468             & 468             & 404             & 68.5            & 68.5            & \\
H-4p-0-300-v1510_14TEV_140PileUp                   & 5.03e+05        & 4.42e+05        & 208             & 208             & 35.7            & 8.31            & 8.31            & \\
H-4p-1500-100000-v1510_14TEV_140PileUp             & 261             & 259             & 3.13            & 3.13            & 0.163           & 0.0227          & 0.0227          & \\
H-4p-300-800-v1510_14TEV_140PileUp                 & 3.4e+04         & 3.27e+04        & 158             & 158             & 17.3            & 3.99            & 3.99            & \\
H-4p-800-1500-v1510_14TEV_140PileUp                & 3.19e+03        & 3.15e+03        & 30.1            & 30.1            & 2.19            & 0.505           & 0.505           & \\
LL-4p-0-100-v1510_14TEV_140PileUp                  & 7.36e+08        & 2.7e+08         & 2.27e+04        & 2.27e+04        & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_140PileUp                & 5.95e+07        & 5.77e+07        & 2.47e+04        & 2.47e+04        & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_140PileUp            & 2e+04           & 1.99e+04        & 163             & 163             & 11.7            & 1.35            & 1.35            & \\
LL-4p-200-500-v1510_14TEV_140PileUp                & 2.09e+07        & 2.04e+07        & 4.15e+04        & 4.15e+04        & 2.41e+03        & 516             & 516             & \\
LL-4p-500-900-v1510_14TEV_140PileUp                & 1.5e+06         & 1.49e+06        & 7.43e+03        & 7.43e+03        & 458             & 81.3            & 81.3            & \\
LL-4p-900-1400-v1510_14TEV_140PileUp               & 1.41e+05        & 1.4e+05         & 949             & 949             & 67.5            & 14.6            & 14.6            & \\
LLB-4p-0-400-v1510_14TEV_140PileUp                 & 1.54e+06        & 1.45e+06        & 968             & 967             & 62.6            & 22              & 22              & \\
LLB-4p-400-900-v1510_14TEV_140PileUp               & 1.21e+05        & 1.2e+05         & 412             & 412             & 24.8            & 5.41            & 5.41            & \\
LLB-4p-900-100000-v1510_14TEV_140PileUp            & 1.09e+04        & 1.09e+04        & 48.2            & 48.2            & 2.62            & 0.59            & 0.59            & \\
tB-4p-0-500-v1510_14TEV_140PileUp                  & 7.1e+06         & 6.9e+06         & 2.27e+05        & 2.27e+05        & 1.58e+04        & 4.07e+03        & 4.07e+03        & \\
tB-4p-1500-2200-v1510_14TEV_140PileUp              & 9.09e+03        & 9.04e+03        & 1.32e+03        & 1.32e+03        & 50.5            & 3.24            & 3.24            & \\
tB-4p-2200-100000-v1510_14TEV_140PileUp            & 762             & 758             & 103             & 103             & 3.84            & 0.187           & 0.187           & \\
tB-4p-500-900-v1510_14TEV_140PileUp                & 8.81e+05        & 8.69e+05        & 9.76e+04        & 9.76e+04        & 5.42e+03        & 665             & 665             & \\
tB-4p-900-1500-v1510_14TEV_140PileUp               & 1.23e+05        & 1.22e+05        & 1.77e+04        & 1.77e+04        & 761             & 67.8            & 67.8            & \\
tj-4p-0-500-v1510_14TEV_140PileUp                  & 1.54e+06        & 1.37e+06        & 9.64e+03        & 9.64e+03        & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_140PileUp              & 4.11e+03        & 3.96e+03        & 212             & 212             & 5.77            & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_140PileUp              & 326             & 317             & 21.3            & 21.3            & 0.425           & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_140PileUp            & 23.9            & 23.4            & 1.69            & 1.69            & 0.0455          & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_140PileUp               & 7.3e+04         & 6.83e+04        & 2.07e+03        & 2.07e+03        & 67.8            & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_140PileUp                  & 7.07e+07        & 6.84e+07        & 5.99e+06        & 5.99e+06        & 4.15e+05        & 1.2e+05         & 1.2e+05         & \\
tt-4p-1100-1700-v1510_14TEV_140PileUp              & 5.71e+05        & 5.64e+05        & 9.85e+04        & 9.84e+04        & 4.68e+03        & 668             & 668             & \\
tt-4p-1700-2500-v1510_14TEV_140PileUp              & 5.17e+04        & 5.13e+04        & 8.06e+03        & 8.05e+03        & 388             & 48.6            & 48.6            & \\
tt-4p-2500-100000-v1510_14TEV_140PileUp            & 3.34e+03        & 3.3e+03         & 464             & 464             & 22.2            & 2.45            & 2.45            & \\
tt-4p-600-1100-v1510_14TEV_140PileUp               & 5.94e+06        & 5.83e+06        & 9.68e+05        & 9.68e+05        & 5.21e+04        & 7.62e+03        & 7.62e+03        & \\
ttB-4p-0-900-v1510_14TEV_140PileUp                 & 4.18e+05        & 4.07e+05        & 5.34e+04        & 5.33e+04        & 8.15e+03        & 2.14e+03        & 2.14e+03        & \\
ttB-4p-1600-2500-v1510_14TEV_140PileUp             & 3.45e+03        & 3.42e+03        & 740             & 738             & 153             & 10.5            & 10.5            & \\
ttB-4p-2500-100000-v1510_14TEV_140PileUp           & 202             & 200             & 43.3            & 43.3            & 12.3            & 0.283           & 0.283           & \\
ttB-4p-900-1600-v1510_14TEV_140PileUp              & 4.37e+04        & 4.32e+04        & 9.23e+03        & 9.21e+03        & 1.56e+03        & 226             & 226             & \\
B, Bj, Bjj-vbf, BB, BBB                            & 4.55e+09        & 4.01e+09        & 1.1e+06         & 1.1e+06         & 9.26e+05        & 2.65e+05        & 2.65e+05        & \\
tj, tB, tt, ttB                                    & 8.75e+07        & 8.46e+07        & 7.48e+06        & 7.48e+06        & 5.04e+05        & 1.35e+05        & 1.35e+05        & \\
H                                                  & 5.4e+05         & 4.78e+05        & 399             & 399             & 55.4            & 12.8            & 12.8            & \\
Total Background                                   & 4.64e+09        & 4.09e+09        & 8.58e+06        & 8.58e+06        & 1.43e+06        & 4e+05           & 4e+05           & \\
AZhleptonic_NarrowRes_bb_14TEV_250_140PileUp       & 3.3e+05         & 3.29e+05        & 1.95e+04        & 1.95e+04        & 1.87e+04        & 1.17e+04        & 1.17e+04        & \\
AZhleptonic_NarrowRes_bb_14TEV_300_140PileUp       & 6.81e+05        & 6.81e+05        & 4.9e+04         & 4.9e+04         & 4.64e+04        & 2.92e+04        & 2.92e+04        & \\
AZhleptonic_NarrowRes_bb_14TEV_350_140PileUp       & 1.24e+04        & 1.24e+04        & 1.14e+03        & 1.14e+03        & 1.09e+03        & 696             & 696             & \\
AZhleptonic_NarrowRes_bb_14TEV_400_140PileUp       & 6.11e+03        & 6.1e+03         & 710             & 710             & 683             & 444             & 444             & \\
AZhleptonic_NarrowRes_bb_14TEV_450_140PileUp       & 4.39e+03        & 4.39e+03        & 593             & 593             & 568             & 381             & 381             & \\
AZhleptonic_NarrowRes_bb_14TEV_500_140PileUp       & 3.29e+03        & 3.29e+03        & 495             & 495             & 474             & 325             & 325             & \\
AZhleptonic_NarrowRes_bb_14TEV_600_140PileUp       & 1.98e+03        & 1.98e+03        & 378             & 378             & 361             & 259             & 259             & \\
AZhleptonic_NarrowRes_bb_14TEV_700_140PileUp       & 1.22e+03        & 1.22e+03        & 257             & 257             & 248             & 185             & 185             & \\
AZhleptonic_NarrowRes_bb_14TEV_800_140PileUp       & 779             & 779             & 173             & 173             & 166             & 126             & 126             & \\
AZhleptonic_NarrowRes_bb_14TEV_900_140PileUp       & 509             & 509             & 116             & 116             & 111             & 83.4            & 83.4            & \\
AZhleptonic_NarrowRes_bb_14TEV_1000_140PileUp      & 339             & 339             & 71.4            & 71.4            & 68.9            & 51.3            & 51.3            & \\


==> 2HDM/AZh_bb/14_3000_140/sel/yields_14_3000_140.txt <==
                                                   & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2_ZpT & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2_ZpT_ZhpTRatio & \\
B-4p-0-1-v1510_14TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_140PileUp                  & 1.9e+05         & 0               & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_140PileUp              & 1.22e+03        & 1.1e+03         & 1.1e+03         & 821             & \\
Bj-4p-1800-2700-v1510_14TEV_140PileUp              & 66.4            & 60.7            & 60.7            & 43.1            & \\
Bj-4p-2700-3700-v1510_14TEV_140PileUp              & 3.45            & 3.26            & 3.26            & 2.05            & \\
Bj-4p-300-600-v1510_14TEV_140PileUp                & 5.16e+04        & 3.69e+04        & 3.69e+04        & 3.34e+04        & \\
Bj-4p-3700-100000-v1510_14TEV_140PileUp            & 0.324           & 0.307           & 0.307           & 0.179           & \\
Bj-4p-600-1100-v1510_14TEV_140PileUp               & 1.07e+04        & 9.81e+03        & 9.81e+03        & 8.18e+03        & \\
BB-4p-0-300-v1510_14TEV_140PileUp                  & 4.81e+03        & 2.4e+03         & 2.31e+03        & 2.08e+03        & \\
BB-4p-1300-2100-v1510_14TEV_140PileUp              & 39.6            & 36.8            & 36.8            & 24.4            & \\
BB-4p-2100-100000-v1510_14TEV_140PileUp            & 2.56            & 2.28            & 2.28            & 1.35            & \\
BB-4p-300-700-v1510_14TEV_140PileUp                & 2.79e+03        & 2.17e+03        & 2.17e+03        & 2.03e+03        & \\
BB-4p-700-1300-v1510_14TEV_140PileUp               & 570             & 513             & 511             & 421             & \\
BBB-4p-0-600-v1510_14TEV_140PileUp                 & 1.49e+03        & 953             & 952             & 928             & \\
BBB-4p-1300-100000-v1510_14TEV_140PileUp           & 2.61            & 2.53            & 2.53            & 2.1             & \\
BBB-4p-600-1300-v1510_14TEV_140PileUp              & 175             & 169             & 169             & 160             & \\
Bjj-vbf-4p-0-700-v1510_14TEV_140PileUp             & 456             & 256             & 256             & 0               & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_140PileUp         & 5.74            & 5.18            & 5.18            & 3.83            & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_140PileUp         & 0.42            & 0.38            & 0.38            & 0.24            & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_140PileUp       & 0.0149          & 0.0149          & 0.0149          & 0               & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_140PileUp          & 68.5            & 60.4            & 60.4            & 47.8            & \\
H-4p-0-300-v1510_14TEV_140PileUp                   & 8.31            & 0               & 0               & 0               & \\
H-4p-1500-100000-v1510_14TEV_140PileUp             & 0.0227          & 0.0227          & 0.0227          & 0.0192          & \\
H-4p-300-800-v1510_14TEV_140PileUp                 & 3.99            & 3.04            & 3.04            & 2.68            & \\
H-4p-800-1500-v1510_14TEV_140PileUp                & 0.505           & 0.488           & 0.488           & 0.411           & \\
LL-4p-0-100-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_140PileUp            & 1.35            & 1.27            & 1.27            & 0.764           & \\
LL-4p-200-500-v1510_14TEV_140PileUp                & 516             & 351             & 351             & 330             & \\
LL-4p-500-900-v1510_14TEV_140PileUp                & 81.3            & 66.6            & 66.6            & 59.2            & \\
LL-4p-900-1400-v1510_14TEV_140PileUp               & 14.6            & 13.3            & 13.3            & 10.3            & \\
LLB-4p-0-400-v1510_14TEV_140PileUp                 & 22              & 0               & 0               & 0               & \\
LLB-4p-400-900-v1510_14TEV_140PileUp               & 5.41            & 4.5             & 4.5             & 4.13            & \\
LLB-4p-900-100000-v1510_14TEV_140PileUp            & 0.59            & 0.558           & 0.558           & 0.422           & \\
tB-4p-0-500-v1510_14TEV_140PileUp                  & 4.07e+03        & 2.03e+03        & 1.97e+03        & 1.74e+03        & \\
tB-4p-1500-2200-v1510_14TEV_140PileUp              & 3.24            & 2.45            & 2.43            & 1.61            & \\
tB-4p-2200-100000-v1510_14TEV_140PileUp            & 0.187           & 0.162           & 0.162           & 0.106           & \\
tB-4p-500-900-v1510_14TEV_140PileUp                & 665             & 328             & 327             & 254             & \\
tB-4p-900-1500-v1510_14TEV_140PileUp               & 67.8            & 39.4            & 39.3            & 27.8            & \\
tj-4p-0-500-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_140PileUp            & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_140PileUp                  & 1.2e+05         & 4.85e+04        & 4.71e+04        & 3.98e+04        & \\
tt-4p-1100-1700-v1510_14TEV_140PileUp              & 668             & 435             & 434             & 306             & \\
tt-4p-1700-2500-v1510_14TEV_140PileUp              & 48.6            & 36.1            & 36              & 23.9            & \\
tt-4p-2500-100000-v1510_14TEV_140PileUp            & 2.45            & 1.98            & 1.98            & 1.33            & \\
tt-4p-600-1100-v1510_14TEV_140PileUp               & 7.62e+03        & 3.56e+03        & 3.52e+03        & 2.7e+03         & \\
ttB-4p-0-900-v1510_14TEV_140PileUp                 & 2.14e+03        & 1.37e+03        & 1.37e+03        & 1.11e+03        & \\
ttB-4p-1600-2500-v1510_14TEV_140PileUp             & 10.5            & 9.49            & 9.43            & 6.34            & \\
ttB-4p-2500-100000-v1510_14TEV_140PileUp           & 0.283           & 0.255           & 0.255           & 0.163           & \\
ttB-4p-900-1600-v1510_14TEV_140PileUp              & 226             & 193             & 193             & 137             & \\
B, Bj, Bjj-vbf, BB, BBB                            & 2.65e+05        & 5.49e+04        & 5.48e+04        & 4.85e+04        & \\
tj, tB, tt, ttB                                    & 1.35e+05        & 5.65e+04        & 5.5e+04         & 4.61e+04        & \\
H                                                  & 12.8            & 3.55            & 3.55            & 3.11            & \\
Total Background                                   & 4e+05           & 1.11e+05        & 1.1e+05         & 9.47e+04        & \\
AZhleptonic_NarrowRes_bb_14TEV_250_140PileUp       & 1.17e+04        & 3.77e+03        & 3.61e+03        & 3.04e+03        & \\
AZhleptonic_NarrowRes_bb_14TEV_300_140PileUp       & 2.92e+04        & 1.85e+04        & 1.85e+04        & 1.66e+04        & \\
AZhleptonic_NarrowRes_bb_14TEV_350_140PileUp       & 696             & 540             & 539             & 500             & \\
AZhleptonic_NarrowRes_bb_14TEV_400_140PileUp       & 444             & 393             & 393             & 368             & \\
AZhleptonic_NarrowRes_bb_14TEV_450_140PileUp       & 381             & 353             & 353             & 336             & \\
AZhleptonic_NarrowRes_bb_14TEV_500_140PileUp       & 325             & 309             & 309             & 298             & \\
AZhleptonic_NarrowRes_bb_14TEV_600_140PileUp       & 259             & 254             & 254             & 248             & \\
AZhleptonic_NarrowRes_bb_14TEV_700_140PileUp       & 185             & 183             & 183             & 180             & \\
AZhleptonic_NarrowRes_bb_14TEV_800_140PileUp       & 126             & 125             & 125             & 123             & \\
AZhleptonic_NarrowRes_bb_14TEV_900_140PileUp       & 83.4            & 83              & 83              & 82              & \\
AZhleptonic_NarrowRes_bb_14TEV_1000_140PileUp      & 51.3            & 51.1            & 51.1            & 50.7            & \\


==> 2HDM/AZh_bb/14_300_50/presel/yields_14_300_50.txt <==
                                                   & nL2             & nL2_LepTrig     & nL2_LepTrig_nB2 & nL2_LepTrig_nB2_nT1m & nL2_LepTrig_nB2_nT1m_nZ1_mZ1 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1 & \\
B-4p-0-1-v1510_14TEV_50PileUp                      & 3.27e+08        & 3.19e+08        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_50PileUp                   & 4.5e+07         & 4.47e+07        & 5.78e+04        & 5.78e+04        & 5.47e+04        & 1.64e+04        & 1.64e+04        & \\
Bj-4p-1100-1800-v1510_14TEV_50PileUp               & 6.84e+04        & 6.82e+04        & 933             & 933             & 851             & 128             & 128             & \\
Bj-4p-1800-2700-v1510_14TEV_50PileUp               & 5.01e+03        & 5e+03           & 81.3            & 81.3            & 74              & 6.53            & 6.53            & \\
Bj-4p-2700-3700-v1510_14TEV_50PileUp               & 415             & 414             & 6.32            & 6.32            & 5.76            & 0.362           & 0.362           & \\
Bj-4p-300-600-v1510_14TEV_50PileUp                 & 5.08e+06        & 5.06e+06        & 3.39e+04        & 3.39e+04        & 3.19e+04        & 7.06e+03        & 7.06e+03        & \\
Bj-4p-3700-100000-v1510_14TEV_50PileUp             & 46.9            & 46.8            & 0.671           & 0.671           & 0.61            & 0.0265          & 0.0265          & \\
Bj-4p-600-1100-v1510_14TEV_50PileUp                & 7.25e+05        & 7.23e+05        & 7.82e+03        & 7.81e+03        & 7.32e+03        & 1.36e+03        & 1.36e+03        & \\
BB-4p-0-300-v1510_14TEV_50PileUp                   & 1.5e+06         & 1.48e+06        & 1.91e+03        & 1.91e+03        & 1.63e+03        & 699             & 699             & \\
BB-4p-1300-2100-v1510_14TEV_50PileUp               & 4.41e+03        & 4.4e+03         & 46.8            & 46.8            & 26.3            & 3.84            & 3.84            & \\
BB-4p-2100-100000-v1510_14TEV_50PileUp             & 438             & 438             & 4.75            & 4.74            & 2.66            & 0.243           & 0.243           & \\
BB-4p-300-700-v1510_14TEV_50PileUp                 & 2.9e+05         & 2.88e+05        & 1.96e+03        & 1.96e+03        & 1.26e+03        & 442             & 442             & \\
BB-4p-700-1300-v1510_14TEV_50PileUp                & 4.37e+04        & 4.35e+04        & 451             & 451             & 261             & 72.1            & 72.1            & \\
BBB-4p-0-600-v1510_14TEV_50PileUp                  & 2.17e+04        & 2.12e+04        & 342             & 342             & 293             & 206             & 206             & \\
BBB-4p-1300-100000-v1510_14TEV_50PileUp            & 214             & 213             & 2.4             & 2.4             & 1.14            & 0.318           & 0.318           & \\
BBB-4p-600-1300-v1510_14TEV_50PileUp               & 2.31e+03        & 2.3e+03         & 47.1            & 47              & 32.3            & 22              & 22              & \\
Bjj-vbf-4p-0-700-v1510_14TEV_50PileUp              & 1.51e+05        & 1.5e+05         & 265             & 265             & 244             & 72.6            & 72.6            & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_50PileUp          & 985             & 983             & 5.61            & 5.61            & 4.93            & 0.612           & 0.612           & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_50PileUp          & 71.7            & 71.6            & 0.506           & 0.506           & 0.448           & 0.0269          & 0.0269          & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_50PileUp        & 6               & 5.99            & 0.0483          & 0.0483          & 0.0392          & 0.00214         & 0.00214         & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_50PileUp           & 1.45e+04        & 1.45e+04        & 48.1            & 48.1            & 43.2            & 8.57            & 8.57            & \\
H-4p-0-300-v1510_14TEV_50PileUp                    & 4.64e+04        & 4.14e+04        & 23.3            & 23.3            & 3.78            & 0.732           & 0.732           & \\
H-4p-1500-100000-v1510_14TEV_50PileUp              & 24.3            & 24.2            & 0.325           & 0.325           & 0.0176          & 0.00332         & 0.00332         & \\
H-4p-300-800-v1510_14TEV_50PileUp                  & 3.16e+03        & 3.06e+03        & 17.9            & 17.9            & 2.34            & 0.796           & 0.796           & \\
H-4p-800-1500-v1510_14TEV_50PileUp                 & 295             & 292             & 2.93            & 2.93            & 0.226           & 0.0498          & 0.0498          & \\
LL-4p-0-100-v1510_14TEV_50PileUp                   & 6.92e+07        & 2.59e+07        & 1.52e+03        & 1.52e+03        & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_50PileUp                 & 5.99e+06        & 5.82e+06        & 2.54e+03        & 2.54e+03        & 134             & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_50PileUp             & 1.97e+03        & 1.96e+03        & 17              & 17              & 1.15            & 0.122           & 0.122           & \\
LL-4p-200-500-v1510_14TEV_50PileUp                 & 2.1e+06         & 2.06e+06        & 4.43e+03        & 4.43e+03        & 276             & 67.4            & 67.4            & \\
LL-4p-500-900-v1510_14TEV_50PileUp                 & 1.5e+05         & 1.49e+05        & 768             & 768             & 52.5            & 10.5            & 10.5            & \\
LL-4p-900-1400-v1510_14TEV_50PileUp                & 1.4e+04         & 1.39e+04        & 99.4            & 99.4            & 7.2             & 1.24            & 1.24            & \\
LLB-4p-0-400-v1510_14TEV_50PileUp                  & 1.51e+05        & 1.44e+05        & 127             & 127             & 10.4            & 3.08            & 3.08            & \\
LLB-4p-400-900-v1510_14TEV_50PileUp                & 1.2e+04         & 1.2e+04         & 46.9            & 46.9            & 2.81            & 0.825           & 0.825           & \\
LLB-4p-900-100000-v1510_14TEV_50PileUp             & 1.08e+03        & 1.08e+03        & 4.78            & 4.78            & 0.22            & 0.0542          & 0.0542          & \\
tB-4p-0-500-v1510_14TEV_50PileUp                   & 6.37e+05        & 6.23e+05        & 2.48e+04        & 2.48e+04        & 1.76e+03        & 454             & 454             & \\
tB-4p-1500-2200-v1510_14TEV_50PileUp               & 821             & 817             & 125             & 125             & 4.68            & 0.261           & 0.261           & \\
tB-4p-2200-100000-v1510_14TEV_50PileUp             & 67.8            & 67.6            & 9.56            & 9.55            & 0.332           & 0.0146          & 0.0146          & \\
tB-4p-500-900-v1510_14TEV_50PileUp                 & 8e+04           & 7.92e+04        & 9.95e+03        & 9.95e+03        & 543             & 64.6            & 64.6            & \\
tB-4p-900-1500-v1510_14TEV_50PileUp                & 1.12e+04        & 1.11e+04        & 1.74e+03        & 1.74e+03        & 71.5            & 5.78            & 5.78            & \\
tj-4p-0-500-v1510_14TEV_50PileUp                   & 6.28e+04        & 5.56e+04        & 485             & 485             & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_50PileUp               & 180             & 173             & 10.2            & 10.2            & 0.308           & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_50PileUp               & 14.9            & 14.5            & 0.96            & 0.96            & 0.0223          & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_50PileUp             & 1.1             & 1.08            & 0.0771          & 0.0771          & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_50PileUp                & 3.14e+03        & 2.95e+03        & 106             & 106             & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_50PileUp                   & 6.11e+06        & 5.97e+06        & 6.79e+05        & 6.79e+05        & 4.77e+04        & 1.35e+04        & 1.35e+04        & \\
tt-4p-1100-1700-v1510_14TEV_50PileUp               & 5e+04           & 4.96e+04        & 9.46e+03        & 9.46e+03        & 444             & 60.2            & 60.2            & \\
tt-4p-1700-2500-v1510_14TEV_50PileUp               & 4.44e+03        & 4.41e+03        & 745             & 745             & 34.1            & 4.33            & 4.33            & \\
tt-4p-2500-100000-v1510_14TEV_50PileUp             & 277             & 276             & 41.3            & 41.3            & 2.04            & 0.232           & 0.232           & \\
tt-4p-600-1100-v1510_14TEV_50PileUp                & 5.26e+05        & 5.19e+05        & 9.82e+04        & 9.82e+04        & 5.21e+03        & 755             & 755             & \\
ttB-4p-0-900-v1510_14TEV_50PileUp                  & 3.76e+04        & 3.68e+04        & 5.68e+03        & 5.67e+03        & 921             & 250             & 250             & \\
ttB-4p-1600-2500-v1510_14TEV_50PileUp              & 313             & 311             & 71.2            & 71.1            & 15.4            & 0.893           & 0.893           & \\
ttB-4p-2500-100000-v1510_14TEV_50PileUp            & 18              & 17.9            & 4.1             & 4.1             & 1.23            & 0.0229          & 0.0229          & \\
ttB-4p-900-1600-v1510_14TEV_50PileUp               & 3.98e+03        & 3.94e+03        & 910             & 909             & 161             & 23              & 23              & \\
B, Bj, Bjj-vbf, BB, BBB                            & 4.58e+08        & 4.05e+08        & 1.15e+05        & 1.15e+05        & 9.91e+04        & 2.66e+04        & 2.66e+04        & \\
tj, tB, tt, ttB                                    & 7.53e+06        & 7.36e+06        & 8.31e+05        & 8.31e+05        & 5.69e+04        & 1.51e+04        & 1.51e+04        & \\
H                                                  & 4.99e+04        & 4.48e+04        & 44.5            & 44.5            & 6.37            & 1.58            & 1.58            & \\
Total Background                                   & 4.65e+08        & 4.13e+08        & 9.47e+05        & 9.47e+05        & 1.56e+05        & 4.16e+04        & 4.16e+04        & \\
AZhleptonic_NarrowRes_bb_14TEV_250_50PileUp        & 3.15e+04        & 3.14e+04        & 2.47e+03        & 2.47e+03        & 2.38e+03        & 1.73e+03        & 1.73e+03        & \\
AZhleptonic_NarrowRes_bb_14TEV_300_50PileUp        & 6.6e+04         & 6.59e+04        & 6.24e+03        & 6.24e+03        & 6e+03           & 4.3e+03         & 4.3e+03         & \\
AZhleptonic_NarrowRes_bb_14TEV_350_50PileUp        & 1.2e+03         & 1.2e+03         & 136             & 136             & 131             & 96.2            & 96.2            & \\
AZhleptonic_NarrowRes_bb_14TEV_400_50PileUp        & 604             & 604             & 86.6            & 86.6            & 83.8            & 61.9            & 61.9            & \\
AZhleptonic_NarrowRes_bb_14TEV_450_50PileUp        & 433             & 433             & 68.4            & 68.4            & 65.9            & 50.3            & 50.3            & \\
AZhleptonic_NarrowRes_bb_14TEV_500_50PileUp        & 325             & 325             & 56.5            & 56.5            & 54.7            & 42.5            & 42.5            & \\
AZhleptonic_NarrowRes_bb_14TEV_600_50PileUp        & 195             & 195             & 40.9            & 40.9            & 39.3            & 31.8            & 31.8            & \\
AZhleptonic_NarrowRes_bb_14TEV_700_50PileUp        & 121             & 121             & 28              & 28              & 26.9            & 22              & 22              & \\
AZhleptonic_NarrowRes_bb_14TEV_800_50PileUp        & 77.5            & 77.5            & 18.7            & 18.7            & 18              & 14.8            & 14.8            & \\
AZhleptonic_NarrowRes_bb_14TEV_900_50PileUp        & 50.5            & 50.5            & 12.3            & 12.3            & 11.9            & 9.96            & 9.96            & \\
AZhleptonic_NarrowRes_bb_14TEV_1000_50PileUp       & 33.9            & 33.8            & 7.55            & 7.55            & 7.31            & 5.98            & 5.98            & \\


==> 2HDM/AZh_bb/14_300_50/sel/yields_14_300_50.txt <==
                                                   & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2_ZpT & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2_ZpT_ZhpTRatio & \\
B-4p-0-1-v1510_14TEV_50PileUp                      & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_50PileUp                   & 1.64e+04        & 9.37e+03        & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_50PileUp               & 128             & 116             & 116             & 81.8            & \\
Bj-4p-1800-2700-v1510_14TEV_50PileUp               & 6.53            & 5.95            & 5.95            & 3.96            & \\
Bj-4p-2700-3700-v1510_14TEV_50PileUp               & 0.362           & 0.335           & 0.335           & 0.222           & \\
Bj-4p-300-600-v1510_14TEV_50PileUp                 & 7.06e+03        & 5.62e+03        & 5.62e+03        & 5.03e+03        & \\
Bj-4p-3700-100000-v1510_14TEV_50PileUp             & 0.0265          & 0.0259          & 0.0259          & 0.0194          & \\
Bj-4p-600-1100-v1510_14TEV_50PileUp                & 1.36e+03        & 1.18e+03        & 1.18e+03        & 1.01e+03        & \\
BB-4p-0-300-v1510_14TEV_50PileUp                   & 699             & 309             & 309             & 306             & \\
BB-4p-1300-2100-v1510_14TEV_50PileUp               & 3.84            & 3.58            & 3.58            & 2.63            & \\
BB-4p-2100-100000-v1510_14TEV_50PileUp             & 0.243           & 0.232           & 0.232           & 0.166           & \\
BB-4p-300-700-v1510_14TEV_50PileUp                 & 442             & 369             & 369             & 337             & \\
BB-4p-700-1300-v1510_14TEV_50PileUp                & 72.1            & 64.2            & 64.2            & 51.7            & \\
BBB-4p-0-600-v1510_14TEV_50PileUp                  & 206             & 132             & 131             & 128             & \\
BBB-4p-1300-100000-v1510_14TEV_50PileUp            & 0.318           & 0.307           & 0.307           & 0.238           & \\
BBB-4p-600-1300-v1510_14TEV_50PileUp               & 22              & 21.2            & 21.2            & 20.3            & \\
Bjj-vbf-4p-0-700-v1510_14TEV_50PileUp              & 72.6            & 36.2            & 36.2            & 31.1            & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_50PileUp          & 0.612           & 0.58            & 0.58            & 0.413           & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_50PileUp          & 0.0269          & 0.0207          & 0.0207          & 0.0103          & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_50PileUp        & 0.00214         & 0.00214         & 0.00214         & 0.00142         & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_50PileUp           & 8.57            & 7.41            & 7.41            & 5.09            & \\
H-4p-0-300-v1510_14TEV_50PileUp                    & 0.732           & 0               & 0               & 0               & \\
H-4p-1500-100000-v1510_14TEV_50PileUp              & 0.00332         & 0.00329         & 0.00329         & 0.00292         & \\
H-4p-300-800-v1510_14TEV_50PileUp                  & 0.796           & 0.714           & 0.714           & 0.674           & \\
H-4p-800-1500-v1510_14TEV_50PileUp                 & 0.0498          & 0.0474          & 0.0474          & 0.0412          & \\
LL-4p-0-100-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_50PileUp             & 0.122           & 0.111           & 0.111           & 0.0753          & \\
LL-4p-200-500-v1510_14TEV_50PileUp                 & 67.4            & 38.8            & 38.8            & 36.8            & \\
LL-4p-500-900-v1510_14TEV_50PileUp                 & 10.5            & 8.02            & 8.02            & 5.54            & \\
LL-4p-900-1400-v1510_14TEV_50PileUp                & 1.24            & 1.13            & 1.12            & 0.939           & \\
LLB-4p-0-400-v1510_14TEV_50PileUp                  & 3.08            & 0               & 0               & 0               & \\
LLB-4p-400-900-v1510_14TEV_50PileUp                & 0.825           & 0.725           & 0.722           & 0.623           & \\
LLB-4p-900-100000-v1510_14TEV_50PileUp             & 0.0542          & 0.0524          & 0.0524          & 0.0393          & \\
tB-4p-0-500-v1510_14TEV_50PileUp                   & 454             & 211             & 207             & 181             & \\
tB-4p-1500-2200-v1510_14TEV_50PileUp               & 0.261           & 0.194           & 0.194           & 0.139           & \\
tB-4p-2200-100000-v1510_14TEV_50PileUp             & 0.0146          & 0.0124          & 0.0124          & 0.0081          & \\
tB-4p-500-900-v1510_14TEV_50PileUp                 & 64.6            & 33.4            & 33.1            & 24.1            & \\
tB-4p-900-1500-v1510_14TEV_50PileUp                & 5.78            & 3.56            & 3.52            & 2.53            & \\
tj-4p-0-500-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_50PileUp             & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_50PileUp                   & 1.35e+04        & 5.81e+03        & 5.63e+03        & 5.1e+03         & \\
tt-4p-1100-1700-v1510_14TEV_50PileUp               & 60.2            & 40.2            & 39.9            & 28.5            & \\
tt-4p-1700-2500-v1510_14TEV_50PileUp               & 4.33            & 3.46            & 3.46            & 2.32            & \\
tt-4p-2500-100000-v1510_14TEV_50PileUp             & 0.232           & 0.193           & 0.193           & 0.135           & \\
tt-4p-600-1100-v1510_14TEV_50PileUp                & 755             & 396             & 390             & 294             & \\
ttB-4p-0-900-v1510_14TEV_50PileUp                  & 250             & 157             & 156             & 131             & \\
ttB-4p-1600-2500-v1510_14TEV_50PileUp              & 0.893           & 0.808           & 0.806           & 0.53            & \\
ttB-4p-2500-100000-v1510_14TEV_50PileUp            & 0.0229          & 0.0209          & 0.0209          & 0.0134          & \\
ttB-4p-900-1600-v1510_14TEV_50PileUp               & 23              & 19.7            & 19.7            & 14.2            & \\
B, Bj, Bjj-vbf, BB, BBB                            & 2.66e+04        & 1.73e+04        & 7.92e+03        & 7.06e+03        & \\
tj, tB, tt, ttB                                    & 1.51e+04        & 6.68e+03        & 6.48e+03        & 5.78e+03        & \\
H                                                  & 1.58            & 0.765           & 0.765           & 0.718           & \\
Total Background                                   & 4.16e+04        & 2.4e+04         & 1.44e+04        & 1.28e+04        & \\
AZhleptonic_NarrowRes_bb_14TEV_250_50PileUp        & 1.73e+03        & 544             & 529             & 447             & \\
AZhleptonic_NarrowRes_bb_14TEV_300_50PileUp        & 4.3e+03         & 2.83e+03        & 2.82e+03        & 2.57e+03        & \\
AZhleptonic_NarrowRes_bb_14TEV_350_50PileUp        & 96.2            & 77              & 76.9            & 72.4            & \\
AZhleptonic_NarrowRes_bb_14TEV_400_50PileUp        & 61.9            & 54.6            & 54.6            & 52.1            & \\
AZhleptonic_NarrowRes_bb_14TEV_450_50PileUp        & 50.3            & 46              & 46              & 43.6            & \\
AZhleptonic_NarrowRes_bb_14TEV_500_50PileUp        & 42.5            & 40.3            & 40.3            & 38.4            & \\
AZhleptonic_NarrowRes_bb_14TEV_600_50PileUp        & 31.8            & 31              & 31              & 30.1            & \\
AZhleptonic_NarrowRes_bb_14TEV_700_50PileUp        & 22              & 21.7            & 21.7            & 21.3            & \\
AZhleptonic_NarrowRes_bb_14TEV_800_50PileUp        & 14.8            & 14.7            & 14.7            & 14.4            & \\
AZhleptonic_NarrowRes_bb_14TEV_900_50PileUp        & 9.96            & 9.91            & 9.91            & 9.76            & \\
AZhleptonic_NarrowRes_bb_14TEV_1000_50PileUp       & 5.98            & 5.97            & 5.97            & 5.9             & \\


==> 2HDM/AZh_bb/33_3000_140/presel/yields_33_3000_140.txt <==
                                                   & nL2             & nL2_LepTrig     & nL2_LepTrig_nB2 & nL2_LepTrig_nB2_nT1m & nL2_LepTrig_nB2_nT1m_nZ1_mZ1 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1 & \\
B-4p-0-1_33TEV_140PileUp                           & 5.71e+09        & 5.59e+09        & 0               & 0               & 0               & 0               & 0               & \\
BB-4p-0-400_33TEV_140PileUp                        & 3.63e+07        & 3.57e+07        & 7.59e+04        & 7.59e+04        & 4.92e+04        & 1.48e+04        & 1.48e+04        & \\
BB-4p-1000-2000_33TEV_140PileUp                    & 9.3e+05         & 9.27e+05        & 1.23e+04        & 1.23e+04        & 6.14e+03        & 881             & 881             & \\
BB-4p-2000-3400_33TEV_140PileUp                    & 7.18e+04        & 7.17e+04        & 893             & 892             & 414             & 31.5            & 31.5            & \\
BB-4p-3400-100000_33TEV_140PileUp                  & 7.41e+03        & 7.4e+03         & 95.8            & 95.7            & 37.6            & 1.39            & 1.39            & \\
BB-4p-400-1000_33TEV_140PileUp                     & 7.67e+06        & 7.6e+06         & 7.71e+04        & 7.7e+04         & 4e+04           & 9.32e+03        & 9.32e+03        & \\
BBB-4p-0-800_33TEV_140PileUp                       & 6.83e+05        & 6.63e+05        & 8.28e+03        & 8.27e+03        & 6.16e+03        & 2.85e+03        & 2.85e+03        & \\
BBB-4p-2000-3600_33TEV_140PileUp                   & 4.18e+03        & 4.17e+03        & 45.9            & 45.9            & 16.8            & 1.48            & 1.48            & \\
BBB-4p-3600-100000_33TEV_140PileUp                 & 367             & 367             & 4.23            & 4.23            & 1.12            & 0.0364          & 0.0364          & \\
BBB-4p-800-2000_33TEV_140PileUp                    & 6.96e+04        & 6.93e+04        & 1.11e+03        & 1.1e+03         & 608             & 218             & 218             & \\
Bj-4p-0-400_33TEV_140PileUp                        & 1.17e+09        & 1.16e+09        & 2.22e+06        & 2.22e+06        & 2.1e+06         & 4.74e+05        & 4.74e+05        & \\
Bj-4p-1000-1800_33TEV_140PileUp                    & 5.99e+06        & 5.96e+06        & 1.02e+05        & 1.02e+05        & 9.01e+04        & 1.24e+04        & 1.24e+04        & \\
Bj-4p-1800-3000_33TEV_140PileUp                    & 4.89e+05        & 4.86e+05        & 1.04e+04        & 1.04e+04        & 8.99e+03        & 570             & 570             & \\
Bj-4p-3000-4600_33TEV_140PileUp                    & 4.24e+04        & 4.21e+04        & 961             & 959             & 745             & 32.9            & 32.9            & \\
Bj-4p-400-1000_33TEV_140PileUp                     & 9.62e+07        & 9.54e+07        & 1.13e+06        & 1.13e+06        & 1.01e+06        & 1.48e+05        & 1.48e+05        & \\
Bj-4p-4600-6600_33TEV_140PileUp                    & 4.18e+03        & 4.16e+03        & 93.6            & 93.6            & 72.9            & 2.78            & 2.78            & \\
Bj-4p-6600-100000_33TEV_140PileUp                  & 528             & 526             & 10.2            & 10.2            & 7.83            & 0.222           & 0.222           & \\
Bjj-vbf-4p-0-800_33TEV_140PileUp                   & 3.87e+06        & 3.83e+06        & 8.05e+03        & 8.05e+03        & 6.06e+03        & 1.4e+03         & 1.4e+03         & \\
Bjj-vbf-4p-1600-3000_33TEV_140PileUp               & 3.75e+04        & 3.73e+04        & 261             & 261             & 202             & 18              & 18              & \\
Bjj-vbf-4p-3000-4800_33TEV_140PileUp               & 2.39e+03        & 2.38e+03        & 20.8            & 20.8            & 15.4            & 1.34            & 1.34            & \\
Bjj-vbf-4p-4800-100000_33TEV_140PileUp             & 254             & 253             & 2.12            & 2.12            & 1.51            & 0.131           & 0.131           & \\
Bjj-vbf-4p-800-1600_33TEV_140PileUp                & 4e+05           & 3.98e+05        & 1.91e+03        & 1.91e+03        & 1.6e+03         & 229             & 229             & \\
H-4p-0-400_33TEV_140PileUp                         & 2.03e+06        & 1.78e+06        & 1.38e+03        & 1.38e+03        & 254             & 77.7            & 77.7            & \\
H-4p-1200-2400_33TEV_140PileUp                     & 1.25e+04        & 1.24e+04        & 181             & 181             & 11.3            & 1.33            & 1.33            & \\
H-4p-2400-4200_33TEV_140PileUp                     & 587             & 576             & 11.8            & 11.8            & 0.556           & 0.0393          & 0.0393          & \\
H-4p-400-1200_33TEV_140PileUp                      & 1.73e+05        & 1.68e+05        & 962             & 960             & 104             & 23.6            & 23.6            & \\
H-4p-4200-100000_33TEV_140PileUp                   & 31.9            & 31.6            & 0.954           & 0.954           & 0.0209          & 0.00106         & 0.00106         & \\
LL-4p-0-200_33TEV_140PileUp                        & 1.55e+09        & 7.07e+08        & 2.31e+05        & 2.31e+05        & 0               & 0               & 0               & \\
LL-4p-1200-1800_33TEV_140PileUp                    & 2.14e+05        & 2.13e+05        & 2.41e+03        & 2.41e+03        & 188             & 21.1            & 21.1            & \\
LL-4p-1800-100000_33TEV_140PileUp                  & 5.36e+04        & 5.34e+04        & 743             & 742             & 46.9            & 3.99            & 3.99            & \\
LL-4p-200-600_33TEV_140PileUp                      & 6.64e+07        & 6.49e+07        & 2.11e+05        & 2.11e+05        & 1.3e+04         & 3.04e+03        & 3.04e+03        & \\
LL-4p-600-1200_33TEV_140PileUp                     & 3.28e+06        & 3.25e+06        & 2.91e+04        & 2.91e+04        & 1.82e+03        & 317             & 317             & \\
LLB-4p-0-800_33TEV_140PileUp                       & 4.11e+06        & 3.9e+06         & 5.13e+03        & 5.13e+03        & 480             & 181             & 181             & \\
LLB-4p-2000-100000_33TEV_140PileUp                 & 3.46e+03        & 3.45e+03        & 19.9            & 19.8            & 0.689           & 0.0786          & 0.0786          & \\
LLB-4p-800-2000_33TEV_140PileUp                    & 8.09e+04        & 8.07e+04        & 454             & 453             & 26.2            & 3.67            & 3.67            & \\
tB-4p-0-600_33TEV_140PileUp                        & 3.46e+07        & 3.34e+07        & 1.09e+06        & 1.09e+06        & 7.27e+04        & 1.99e+04        & 1.99e+04        & \\
tB-4p-1200-2000_33TEV_140PileUp                    & 5.04e+05        & 5e+05           & 6.42e+04        & 6.42e+04        & 2.29e+03        & 245             & 245             & \\
tB-4p-2000-3200_33TEV_140PileUp                    & 4.5e+04         & 4.48e+04        & 5.34e+03        & 5.34e+03        & 164             & 8.34            & 8.34            & \\
tB-4p-3200-100000_33TEV_140PileUp                  & 2.71e+03        & 2.7e+03         & 316             & 316             & 9.18            & 0.305           & 0.305           & \\
tB-4p-600-1200_33TEV_140PileUp                     & 4.91e+06        & 4.85e+06        & 5.24e+05        & 5.24e+05        & 2.51e+04        & 2.49e+03        & 2.49e+03        & \\
tj-4p-0-600_33TEV_140PileUp                        & 8.76e+06        & 7.76e+06        & 4.78e+04        & 4.78e+04        & 0               & 0               & 0               & \\
tj-4p-1200-2200_33TEV_140PileUp                    & 2.81e+04        & 2.72e+04        & 1.61e+03        & 1.61e+03        & 43.8            & 0               & 0               & \\
tj-4p-2200-3600_33TEV_140PileUp                    & 1.46e+03        & 1.42e+03        & 103             & 103             & 0.967           & 0               & 0               & \\
tj-4p-3600-100000_33TEV_140PileUp                  & 95.9            & 93.3            & 8.6             & 8.58            & 0.078           & 0               & 0               & \\
tj-4p-600-1200_33TEV_140PileUp                     & 3.62e+05        & 3.42e+05        & 1.31e+04        & 1.31e+04        & 368             & 0               & 0               & \\
tt-4p-0-600_33TEV_140PileUp                        & 3.86e+08        & 3.7e+08         & 2.48e+07        & 2.48e+07        & 1.72e+06        & 4.66e+05        & 4.66e+05        & \\
tt-4p-1200-2000_33TEV_140PileUp                    & 6.67e+06        & 6.58e+06        & 1.01e+06        & 1.01e+06        & 4.74e+04        & 5.92e+03        & 5.92e+03        & \\
tt-4p-2000-3200_33TEV_140PileUp                    & 5.81e+05        & 5.75e+05        & 8.15e+04        & 8.15e+04        & 3.68e+03        & 437             & 437             & \\
tt-4p-3200-4800_33TEV_140PileUp                    & 2.9e+04         & 2.87e+04        & 3.88e+03        & 3.88e+03        & 163             & 13.4            & 13.4            & \\
tt-4p-4800-100000_33TEV_140PileUp                  & 1.44e+03        & 1.42e+03        & 206             & 206             & 8.39            & 0.497           & 0.497           & \\
tt-4p-600-1200_33TEV_140PileUp                     & 5.97e+07        & 5.84e+07        & 7.99e+06        & 7.99e+06        & 4.36e+05        & 6.85e+04        & 6.85e+04        & \\
ttB-4p-0-1200_33TEV_140PileUp                      & 3.4e+06         & 3.3e+06         & 4.05e+05        & 4.04e+05        & 6.85e+04        & 1.56e+04        & 1.56e+04        & \\
ttB-4p-1200-2200_33TEV_140PileUp                   & 2.33e+05        & 2.31e+05        & 4.71e+04        & 4.7e+04         & 9.73e+03        & 1.05e+03        & 1.05e+03        & \\
ttB-4p-2200-3600_33TEV_140PileUp                   & 1.73e+04        & 1.71e+04        & 3.49e+03        & 3.49e+03        & 919             & 33.3            & 33.3            & \\
ttB-4p-3600-100000_33TEV_140PileUp                 & 1.07e+03        & 1.06e+03        & 239             & 239             & 85.6            & 0.848           & 0.848           & \\
B, Bj, Bjj-vbf, BB, BBB                            & 8.66e+09        & 7.68e+09        & 4.13e+06        & 4.13e+06        & 3.34e+06        & 6.68e+05        & 6.68e+05        & \\
tj, tB, tt, ttB                                    & 5.06e+08        & 4.86e+08        & 3.61e+07        & 3.61e+07        & 2.39e+06        & 5.81e+05        & 5.81e+05        & \\
H                                                  & 2.21e+06        & 1.97e+06        & 2.54e+03        & 2.54e+03        & 370             & 103             & 103             & \\
Total Background                                   & 9.17e+09        & 8.17e+09        & 4.03e+07        & 4.03e+07        & 5.73e+06        & 1.25e+06        & 1.25e+06        & \\
AZhleptonic_NarrowRes_bb_33TEV_250_140PileUp       & 1.29e+06        & 1.29e+06        & 5.44e+04        & 5.43e+04        & 5.07e+04        & 2.5e+04         & 2.5e+04         & \\
AZhleptonic_NarrowRes_bb_33TEV_300_140PileUp       & 2.89e+06        & 2.89e+06        & 1.74e+05        & 1.74e+05        & 1.65e+05        & 8.47e+04        & 8.47e+04        & \\
AZhleptonic_NarrowRes_bb_33TEV_350_140PileUp       & 5.64e+04        & 5.63e+04        & 4.31e+03        & 4.31e+03        & 4.1e+03         & 2.04e+03        & 2.04e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_400_140PileUp       & 3.02e+04        & 3.02e+04        & 2.84e+03        & 2.84e+03        & 2.7e+03         & 1.38e+03        & 1.38e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_450_140PileUp       & 2.3e+04         & 2.3e+04         & 2.56e+03        & 2.56e+03        & 2.46e+03        & 1.28e+03        & 1.28e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_500_140PileUp       & 1.85e+04        & 1.85e+04        & 2.39e+03        & 2.39e+03        & 2.29e+03        & 1.25e+03        & 1.25e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_600_140PileUp       & 1.23e+04        & 1.23e+04        & 1.98e+03        & 1.98e+03        & 1.9e+03         & 1.07e+03        & 1.07e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_700_140PileUp       & 8.53e+03        & 8.52e+03        & 1.57e+03        & 1.57e+03        & 1.5e+03         & 893             & 893             & \\
AZhleptonic_NarrowRes_bb_33TEV_800_140PileUp       & 5.98e+03        & 5.98e+03        & 1.14e+03        & 1.14e+03        & 1.1e+03         & 662             & 662             & \\
AZhleptonic_NarrowRes_bb_33TEV_900_140PileUp       & 4.31e+03        & 4.31e+03        & 850             & 850             & 816             & 502             & 502             & \\
AZhleptonic_NarrowRes_bb_33TEV_1000_140PileUp      & 3.11e+03        & 3.11e+03        & 569             & 568             & 546             & 325             & 325             & \\


==> 2HDM/AZh_bb/33_3000_140/sel/yields_33_3000_140.txt <==
                                                   & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2_ZpT40 & nL2_LepTrig_nB2_nT1m_nZ1_mZ1_nh1_mhTobb_nA1_dPhil1l2_ZpT40_ZhpTRatio & \\
B-4p-0-1_33TEV_140PileUp                           & 0               & 0               & 0               & 0               & \\
BB-4p-0-400_33TEV_140PileUp                        & 1.48e+04        & 6.4e+03         & 6.4e+03         & 6.4e+03         & \\
BB-4p-1000-2000_33TEV_140PileUp                    & 881             & 852             & 852             & 602             & \\
BB-4p-2000-3400_33TEV_140PileUp                    & 31.5            & 30.2            & 30.2            & 18.8            & \\
BB-4p-3400-100000_33TEV_140PileUp                  & 1.39            & 1.3             & 1.3             & 0.613           & \\
BB-4p-400-1000_33TEV_140PileUp                     & 9.32e+03        & 7.56e+03        & 7.56e+03        & 5.63e+03        & \\
BBB-4p-0-800_33TEV_140PileUp                       & 2.85e+03        & 1.95e+03        & 1.91e+03        & 1.84e+03        & \\
BBB-4p-2000-3600_33TEV_140PileUp                   & 1.48            & 1.41            & 1.41            & 0.912           & \\
BBB-4p-3600-100000_33TEV_140PileUp                 & 0.0364          & 0.0344          & 0.0344          & 0.0131          & \\
BBB-4p-800-2000_33TEV_140PileUp                    & 218             & 208             & 208             & 193             & \\
Bj-4p-0-400_33TEV_140PileUp                        & 4.74e+05        & 2.96e+05        & 2.96e+05        & 2.96e+05        & \\
Bj-4p-1000-1800_33TEV_140PileUp                    & 1.24e+04        & 1.17e+04        & 1.17e+04        & 7.7e+03         & \\
Bj-4p-1800-3000_33TEV_140PileUp                    & 570             & 556             & 556             & 390             & \\
Bj-4p-3000-4600_33TEV_140PileUp                    & 32.9            & 32.9            & 32.9            & 16.5            & \\
Bj-4p-400-1000_33TEV_140PileUp                     & 1.48e+05        & 1.1e+05         & 1.1e+05         & 9.49e+04        & \\
Bj-4p-4600-6600_33TEV_140PileUp                    & 2.78            & 2.61            & 2.61            & 1.63            & \\
Bj-4p-6600-100000_33TEV_140PileUp                  & 0.222           & 0.202           & 0.202           & 0.121           & \\
Bjj-vbf-4p-0-800_33TEV_140PileUp                   & 1.4e+03         & 925             & 925             & 727             & \\
Bjj-vbf-4p-1600-3000_33TEV_140PileUp               & 18              & 15.1            & 15.1            & 13              & \\
Bjj-vbf-4p-3000-4800_33TEV_140PileUp               & 1.34            & 1.34            & 1.34            & 0.839           & \\
Bjj-vbf-4p-4800-100000_33TEV_140PileUp             & 0.131           & 0.131           & 0.131           & 0.0654          & \\
Bjj-vbf-4p-800-1600_33TEV_140PileUp                & 229             & 187             & 187             & 145             & \\
H-4p-0-400_33TEV_140PileUp                         & 77.7            & 25.4            & 25.4            & 0               & \\
H-4p-1200-2400_33TEV_140PileUp                     & 1.33            & 1.33            & 1.33            & 0.93            & \\
H-4p-2400-4200_33TEV_140PileUp                     & 0.0393          & 0.0393          & 0.0393          & 0.0301          & \\
H-4p-400-1200_33TEV_140PileUp                      & 23.6            & 20              & 20              & 16.6            & \\
H-4p-4200-100000_33TEV_140PileUp                   & 0.00106         & 0.00106         & 0.00106         & 0               & \\
LL-4p-0-200_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & \\
LL-4p-1200-1800_33TEV_140PileUp                    & 21.1            & 17.8            & 17.8            & 12.6            & \\
LL-4p-1800-100000_33TEV_140PileUp                  & 3.99            & 3.21            & 3.21            & 1.92            & \\
LL-4p-200-600_33TEV_140PileUp                      & 3.04e+03        & 1.4e+03         & 1.4e+03         & 1.29e+03        & \\
LL-4p-600-1200_33TEV_140PileUp                     & 317             & 271             & 271             & 207             & \\
LLB-4p-0-800_33TEV_140PileUp                       & 181             & 69              & 69              & 0               & \\
LLB-4p-2000-100000_33TEV_140PileUp                 & 0.0786          & 0.0764          & 0.0764          & 0.0339          & \\
LLB-4p-800-2000_33TEV_140PileUp                    & 3.67            & 3.58            & 3.58            & 2.57            & \\
tB-4p-0-600_33TEV_140PileUp                        & 1.99e+04        & 8.67e+03        & 8.67e+03        & 7.91e+03        & \\
tB-4p-1200-2000_33TEV_140PileUp                    & 245             & 160             & 160             & 120             & \\
tB-4p-2000-3200_33TEV_140PileUp                    & 8.34            & 6.62            & 6.62            & 4.17            & \\
tB-4p-3200-100000_33TEV_140PileUp                  & 0.305           & 0.26            & 0.26            & 0.203           & \\
tB-4p-600-1200_33TEV_140PileUp                     & 2.49e+03        & 1.2e+03         & 1.2e+03         & 1.05e+03        & \\
tj-4p-0-600_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & \\
tj-4p-1200-2200_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tj-4p-2200-3600_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tj-4p-3600-100000_33TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tj-4p-600-1200_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
tt-4p-0-600_33TEV_140PileUp                        & 4.66e+05        & 1.9e+05         & 1.83e+05        & 1.62e+05        & \\
tt-4p-1200-2000_33TEV_140PileUp                    & 5.92e+03        & 3.95e+03        & 3.9e+03         & 2.61e+03        & \\
tt-4p-2000-3200_33TEV_140PileUp                    & 437             & 352             & 352             & 244             & \\
tt-4p-3200-4800_33TEV_140PileUp                    & 13.4            & 10.7            & 10.7            & 7.62            & \\
tt-4p-4800-100000_33TEV_140PileUp                  & 0.497           & 0.388           & 0.379           & 0.261           & \\
tt-4p-600-1200_33TEV_140PileUp                     & 6.85e+04        & 3.5e+04         & 3.43e+04        & 2.66e+04        & \\
ttB-4p-0-1200_33TEV_140PileUp                      & 1.56e+04        & 1.08e+04        & 1.07e+04        & 8.48e+03        & \\
ttB-4p-1200-2200_33TEV_140PileUp                   & 1.05e+03        & 928             & 926             & 630             & \\
ttB-4p-2200-3600_33TEV_140PileUp                   & 33.3            & 31.9            & 31.9            & 22.2            & \\
ttB-4p-3600-100000_33TEV_140PileUp                 & 0.848           & 0.749           & 0.749           & 0.408           & \\
B, Bj, Bjj-vbf, BB, BBB                            & 6.68e+05        & 4.38e+05        & 4.38e+05        & 4.16e+05        & \\
tj, tB, tt, ttB                                    & 5.81e+05        & 2.51e+05        & 2.44e+05        & 2.1e+05         & \\
H                                                  & 103             & 46.8            & 46.8            & 17.5            & \\
Total Background                                   & 1.25e+06        & 6.89e+05        & 6.82e+05        & 6.26e+05        & \\
AZhleptonic_NarrowRes_bb_33TEV_250_140PileUp       & 2.5e+04         & 8.04e+03        & 7.98e+03        & 6.72e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_300_140PileUp       & 8.47e+04        & 5.55e+04        & 5.53e+04        & 4.88e+04        & \\
AZhleptonic_NarrowRes_bb_33TEV_350_140PileUp       & 2.04e+03        & 1.62e+03        & 1.62e+03        & 1.45e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_400_140PileUp       & 1.38e+03        & 1.21e+03        & 1.21e+03        & 1.14e+03        & \\
AZhleptonic_NarrowRes_bb_33TEV_450_140PileUp       & 1.28e+03        & 1.19e+03        & 1.19e+03        & 1.1e+03         & \\
AZhleptonic_NarrowRes_bb_33TEV_500_140PileUp       & 1.25e+03        & 1.16e+03        & 1.16e+03        & 1.1e+03         & \\
AZhleptonic_NarrowRes_bb_33TEV_600_140PileUp       & 1.07e+03        & 1.04e+03        & 1.04e+03        & 1e+03           & \\
AZhleptonic_NarrowRes_bb_33TEV_700_140PileUp       & 893             & 881             & 881             & 851             & \\
AZhleptonic_NarrowRes_bb_33TEV_800_140PileUp       & 662             & 659             & 659             & 646             & \\
AZhleptonic_NarrowRes_bb_33TEV_900_140PileUp       & 502             & 499             & 499             & 491             & \\
AZhleptonic_NarrowRes_bb_33TEV_1000_140PileUp      & 325             & 324             & 324             & 319             & \\


==> 2HDM/AZh_tautau/14_3000_140/presel/yields_14_3000_140.txt <==
                                                   & nL2             & nL2_LepTrig     & nL2_LepTrig_nT2 & nL2_LepTrig_nT2_nB1m & nL2_LepTrig_nT2_nB1m_nZ1_mZ1 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1 & \\
B-4p-0-1-v1510_14TEV_140PileUp                     & 3.2e+09         & 3.13e+09        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_140PileUp                  & 4.55e+08        & 4.51e+08        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_140PileUp              & 7.03e+05        & 7.01e+05        & 282             & 282             & 263             & 0               & 0               & \\
Bj-4p-1800-2700-v1510_14TEV_140PileUp              & 5.27e+04        & 5.25e+04        & 17.7            & 17.3            & 11.6            & 0               & 0               & \\
Bj-4p-2700-3700-v1510_14TEV_140PileUp              & 4.39e+03        & 4.37e+03        & 1.72            & 1.72            & 1.35            & 0               & 0               & \\
Bj-4p-300-600-v1510_14TEV_140PileUp                & 5.14e+07        & 5.11e+07        & 1.5e+04         & 1.5e+04         & 1.35e+04        & 0               & 0               & \\
Bj-4p-3700-100000-v1510_14TEV_140PileUp            & 502             & 500             & 0.181           & 0.181           & 0.129           & 0               & 0               & \\
Bj-4p-600-1100-v1510_14TEV_140PileUp               & 7.38e+06        & 7.34e+06        & 2.04e+03        & 2.04e+03        & 1.69e+03        & 0               & 0               & \\
BB-4p-0-300-v1510_14TEV_140PileUp                  & 1.5e+07         & 1.48e+07        & 4.96e+03        & 4.96e+03        & 3.68e+03        & 2.35e+03        & 2.35e+03        & \\
BB-4p-1300-2100-v1510_14TEV_140PileUp              & 4.54e+04        & 4.53e+04        & 39.5            & 39.2            & 25.8            & 7.14            & 7.14            & \\
BB-4p-2100-100000-v1510_14TEV_140PileUp            & 4.55e+03        & 4.54e+03        & 3.55            & 3.48            & 2.14            & 0.571           & 0.571           & \\
BB-4p-300-700-v1510_14TEV_140PileUp                & 2.95e+06        & 2.93e+06        & 2.09e+03        & 2.07e+03        & 1.42e+03        & 554             & 554             & \\
BB-4p-700-1300-v1510_14TEV_140PileUp               & 4.46e+05        & 4.44e+05        & 412             & 412             & 286             & 99              & 99              & \\
BBB-4p-0-600-v1510_14TEV_140PileUp                 & 2.26e+05        & 2.19e+05        & 419             & 419             & 245             & 163             & 162             & \\
BBB-4p-1300-100000-v1510_14TEV_140PileUp           & 2.2e+03         & 2.19e+03        & 4.19            & 4.17            & 1.82            & 0.564           & 0.564           & \\
BBB-4p-600-1300-v1510_14TEV_140PileUp              & 2.37e+04        & 2.36e+04        & 54              & 53.9            & 27.3            & 14.9            & 14.9            & \\
Bjj-vbf-4p-0-700-v1510_14TEV_140PileUp             & 1.54e+06        & 1.53e+06        & 213             & 213             & 0               & 0               & 0               & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_140PileUp         & 1.03e+04        & 1.03e+04        & 2.99            & 2.99            & 2.63            & 0               & 0               & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_140PileUp         & 759             & 757             & 0.239           & 0.219           & 0.16            & 0               & 0               & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_140PileUp       & 66.1            & 65.9            & 0.0149          & 0.0149          & 0.0149          & 0               & 0               & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_140PileUp          & 1.5e+05         & 1.49e+05        & 34.7            & 34.7            & 28.8            & 0               & 0               & \\
H-4p-0-300-v1510_14TEV_140PileUp                   & 5.03e+05        & 4.42e+05        & 78.1            & 78.1            & 15.3            & 6.65            & 6.57            & \\
H-4p-1500-100000-v1510_14TEV_140PileUp             & 261             & 259             & 0.0476          & 0.0474          & 0.00342         & 0.000888        & 0.000888        & \\
H-4p-300-800-v1510_14TEV_140PileUp                 & 3.4e+04         & 3.27e+04        & 6.43            & 6.36            & 1.47            & 0.476           & 0.476           & \\
H-4p-800-1500-v1510_14TEV_140PileUp                & 3.19e+03        & 3.15e+03        & 0.986           & 0.986           & 0.0705          & 0.0378          & 0.0378          & \\
LL-4p-0-100-v1510_14TEV_140PileUp                  & 7.36e+08        & 2.7e+08         & 2.55e+04        & 2.55e+04        & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_140PileUp                & 5.95e+07        & 5.77e+07        & 6.85e+03        & 6.79e+03        & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_140PileUp            & 2e+04           & 1.99e+04        & 5.38            & 5.34            & 0.419           & 0               & 0               & \\
LL-4p-200-500-v1510_14TEV_140PileUp                & 2.09e+07        & 2.04e+07        & 3.51e+03        & 3.51e+03        & 0               & 0               & 0               & \\
LL-4p-500-900-v1510_14TEV_140PileUp                & 1.5e+06         & 1.49e+06        & 325             & 325             & 0               & 0               & 0               & \\
LL-4p-900-1400-v1510_14TEV_140PileUp               & 1.41e+05        & 1.4e+05         & 33              & 32.8            & 2.08            & 0               & 0               & \\
LLB-4p-0-400-v1510_14TEV_140PileUp                 & 1.54e+06        & 1.45e+06        & 496             & 495             & 139             & 66.3            & 66.3            & \\
LLB-4p-400-900-v1510_14TEV_140PileUp               & 1.21e+05        & 1.2e+05         & 109             & 109             & 34.9            & 11.9            & 11.9            & \\
LLB-4p-900-100000-v1510_14TEV_140PileUp            & 1.09e+04        & 1.09e+04        & 13.2            & 13.2            & 4.19            & 0.951           & 0.951           & \\
tB-4p-0-500-v1510_14TEV_140PileUp                  & 7.1e+06         & 6.9e+06         & 2.9e+03         & 2.88e+03        & 143             & 0               & 0               & \\
tB-4p-1500-2200-v1510_14TEV_140PileUp              & 9.09e+03        & 9.04e+03        & 4.87            & 4.31            & 0               & 0               & 0               & \\
tB-4p-2200-100000-v1510_14TEV_140PileUp            & 762             & 758             & 0.452           & 0.422           & 0.0214          & 0               & 0               & \\
tB-4p-500-900-v1510_14TEV_140PileUp                & 8.81e+05        & 8.69e+05        & 485             & 469             & 26.3            & 14.1            & 14.1            & \\
tB-4p-900-1500-v1510_14TEV_140PileUp               & 1.23e+05        & 1.22e+05        & 68.7            & 63.3            & 2.39            & 0               & 0               & \\
tj-4p-0-500-v1510_14TEV_140PileUp                  & 1.54e+06        & 1.37e+06        & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_140PileUp              & 4.11e+03        & 3.96e+03        & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_140PileUp              & 326             & 317             & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_140PileUp            & 23.9            & 23.4            & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_140PileUp               & 7.3e+04         & 6.83e+04        & 0               & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_140PileUp                  & 7.07e+07        & 6.84e+07        & 3.93e+04        & 3.88e+04        & 1.77e+03        & 0               & 0               & \\
tt-4p-1100-1700-v1510_14TEV_140PileUp              & 5.71e+05        & 5.64e+05        & 404             & 366             & 16              & 0               & 0               & \\
tt-4p-1700-2500-v1510_14TEV_140PileUp              & 5.17e+04        & 5.13e+04        & 39.7            & 35.9            & 1.57            & 0               & 0               & \\
tt-4p-2500-100000-v1510_14TEV_140PileUp            & 3.34e+03        & 3.3e+03         & 2.24            & 1.92            & 0               & 0               & 0               & \\
tt-4p-600-1100-v1510_14TEV_140PileUp               & 5.94e+06        & 5.83e+06        & 3.65e+03        & 3.41e+03        & 170             & 0               & 0               & \\
ttB-4p-0-900-v1510_14TEV_140PileUp                 & 4.18e+05        & 4.07e+05        & 1e+03           & 929             & 160             & 70.4            & 70.4            & \\
ttB-4p-1600-2500-v1510_14TEV_140PileUp             & 3.45e+03        & 3.42e+03        & 9.54            & 8.28            & 1.58            & 0.479           & 0.479           & \\
ttB-4p-2500-100000-v1510_14TEV_140PileUp           & 202             & 200             & 0.424           & 0.382           & 0.086           & 0.0207          & 0.0207          & \\
ttB-4p-900-1600-v1510_14TEV_140PileUp              & 4.37e+04        & 4.32e+04        & 136             & 116             & 20.6            & 8.14            & 8.14            & \\
B, Bj, Bjj-vbf, BB, BBB                            & 4.55e+09        & 4.01e+09        & 6.24e+04        & 6.23e+04        & 2.13e+04        & 3.27e+03        & 3.27e+03        & \\
tj, tB, tt, ttB                                    & 8.75e+07        & 8.46e+07        & 4.8e+04         & 4.71e+04        & 2.31e+03        & 93.2            & 93.2            & \\
H                                                  & 5.4e+05         & 4.78e+05        & 85.6            & 85.5            & 16.9            & 7.17            & 7.08            & \\
Total Background                                   & 4.64e+09        & 4.09e+09        & 1.1e+05         & 1.1e+05         & 2.36e+04        & 3.37e+03        & 3.37e+03        & \\
AZhleptonic_NarrowRes_tata_14TEV_250_140PileUp     & 3.29e+04        & 3.27e+04        & 1.7e+03         & 1.7e+03         & 1.6e+03         & 1.24e+03        & 1.24e+03        & \\
AZhleptonic_NarrowRes_tata_14TEV_300_140PileUp     & 6.44e+04        & 6.4e+04         & 3.85e+03        & 3.85e+03        & 3.63e+03        & 2.7e+03         & 2.7e+03         & \\
AZhleptonic_NarrowRes_tata_14TEV_350_140PileUp     & 1.14e+03        & 1.14e+03        & 72.9            & 72.8            & 68.7            & 51.1            & 51.1            & \\
AZhleptonic_NarrowRes_tata_14TEV_400_140PileUp     & 549             & 547             & 38.5            & 38.5            & 36.4            & 26.1            & 26.1            & \\
AZhleptonic_NarrowRes_tata_14TEV_450_140PileUp     & 383             & 383             & 30.8            & 30.8            & 29.3            & 21.3            & 21.3            & \\
AZhleptonic_NarrowRes_tata_14TEV_500_140PileUp     & 283             & 283             & 24.5            & 24.5            & 22.9            & 16.4            & 16.4            & \\
AZhleptonic_NarrowRes_tata_14TEV_600_140PileUp     & 164             & 164             & 16.2            & 16.2            & 15.3            & 10.8            & 10.8            & \\
AZhleptonic_NarrowRes_tata_14TEV_700_140PileUp     & 98              & 97.9            & 10.7            & 10.7            & 10.2            & 7.1             & 7.1             & \\
AZhleptonic_NarrowRes_tata_14TEV_800_140PileUp     & 61.7            & 61.6            & 7.26            & 7.25            & 6.9             & 4.76            & 4.76            & \\
AZhleptonic_NarrowRes_tata_14TEV_900_140PileUp     & 39.6            & 39.6            & 4.94            & 4.94            & 4.68            & 3.23            & 3.23            & \\
AZhleptonic_NarrowRes_tata_14TEV_1000_140PileUp    & 26              & 26              & 3.16            & 3.15            & 3               & 2.06            & 2.06            & \\


==> 2HDM/AZh_tautau/14_3000_140/sel/yields_14_3000_140.txt <==
                                                   & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2_ZpT & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2_ZpT_ZhpTRatio & \\
B-4p-0-1-v1510_14TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
Bj-4p-1800-2700-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
Bj-4p-2700-3700-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
Bj-4p-300-600-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & \\
Bj-4p-3700-100000-v1510_14TEV_140PileUp            & 0               & 0               & 0               & 0               & \\
Bj-4p-600-1100-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & \\
BB-4p-0-300-v1510_14TEV_140PileUp                  & 2.35e+03        & 751             & 751             & 523             & \\
BB-4p-1300-2100-v1510_14TEV_140PileUp              & 7.14            & 6.79            & 6.79            & 2.67            & \\
BB-4p-2100-100000-v1510_14TEV_140PileUp            & 0.571           & 0.551           & 0.551           & 0.342           & \\
BB-4p-300-700-v1510_14TEV_140PileUp                & 554             & 460             & 460             & 358             & \\
BB-4p-700-1300-v1510_14TEV_140PileUp               & 99              & 88.6            & 88.6            & 52.4            & \\
BBB-4p-0-600-v1510_14TEV_140PileUp                 & 162             & 87.2            & 86.4            & 74.7            & \\
BBB-4p-1300-100000-v1510_14TEV_140PileUp           & 0.564           & 0.542           & 0.541           & 0.28            & \\
BBB-4p-600-1300-v1510_14TEV_140PileUp              & 14.9            & 13.9            & 13.9            & 10.6            & \\
Bjj-vbf-4p-0-700-v1510_14TEV_140PileUp             & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_140PileUp         & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_140PileUp         & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_140PileUp       & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_140PileUp          & 0               & 0               & 0               & 0               & \\
H-4p-0-300-v1510_14TEV_140PileUp                   & 6.57            & 0               & 0               & 0               & \\
H-4p-1500-100000-v1510_14TEV_140PileUp             & 0.000888        & 0               & 0               & 0               & \\
H-4p-300-800-v1510_14TEV_140PileUp                 & 0.476           & 0.41            & 0.403           & 0.123           & \\
H-4p-800-1500-v1510_14TEV_140PileUp                & 0.0378          & 0.0352          & 0.0345          & 0.00661         & \\
LL-4p-0-100-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_140PileUp            & 0               & 0               & 0               & 0               & \\
LL-4p-200-500-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & \\
LL-4p-500-900-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & \\
LL-4p-900-1400-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & \\
LLB-4p-0-400-v1510_14TEV_140PileUp                 & 66.3            & 23.5            & 23.1            & 21.5            & \\
LLB-4p-400-900-v1510_14TEV_140PileUp               & 11.9            & 10.2            & 10.2            & 7.96            & \\
LLB-4p-900-100000-v1510_14TEV_140PileUp            & 0.951           & 0.926           & 0.926           & 0.598           & \\
tB-4p-0-500-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tB-4p-1500-2200-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
tB-4p-2200-100000-v1510_14TEV_140PileUp            & 0               & 0               & 0               & 0               & \\
tB-4p-500-900-v1510_14TEV_140PileUp                & 14.1            & 0               & 0               & 0               & \\
tB-4p-900-1500-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & \\
tj-4p-0-500-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_140PileUp            & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tt-4p-1100-1700-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
tt-4p-1700-2500-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & \\
tt-4p-2500-100000-v1510_14TEV_140PileUp            & 0               & 0               & 0               & 0               & \\
tt-4p-600-1100-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & \\
ttB-4p-0-900-v1510_14TEV_140PileUp                 & 70.4            & 41.4            & 41.4            & 25.1            & \\
ttB-4p-1600-2500-v1510_14TEV_140PileUp             & 0.479           & 0.427           & 0.411           & 0.174           & \\
ttB-4p-2500-100000-v1510_14TEV_140PileUp           & 0.0207          & 0.019           & 0.019           & 0.011           & \\
ttB-4p-900-1600-v1510_14TEV_140PileUp              & 8.14            & 6.7             & 6.7             & 3.35            & \\
B, Bj, Bjj-vbf, BB, BBB                            & 3.27e+03        & 1.44e+03        & 1.44e+03        & 1.05e+03        & \\
tj, tB, tt, ttB                                    & 93.2            & 48.6            & 48.6            & 28.7            & \\
H                                                  & 7.08            & 0.445           & 0.437           & 0.13            & \\
Total Background                                   & 3.37e+03        & 1.49e+03        & 1.49e+03        & 1.08e+03        & \\
AZhleptonic_NarrowRes_tata_14TEV_250_140PileUp     & 1.24e+03        & 362             & 359             & 235             & \\
AZhleptonic_NarrowRes_tata_14TEV_300_140PileUp     & 2.7e+03         & 1.75e+03        & 1.74e+03        & 1.39e+03        & \\
AZhleptonic_NarrowRes_tata_14TEV_350_140PileUp     & 51.1            & 40.9            & 40.7            & 34.4            & \\
AZhleptonic_NarrowRes_tata_14TEV_400_140PileUp     & 26.1            & 22.5            & 22.5            & 19.8            & \\
AZhleptonic_NarrowRes_tata_14TEV_450_140PileUp     & 21.3            & 19.1            & 19.1            & 16.5            & \\
AZhleptonic_NarrowRes_tata_14TEV_500_140PileUp     & 16.4            & 15.5            & 15.5            & 13.8            & \\
AZhleptonic_NarrowRes_tata_14TEV_600_140PileUp     & 10.8            & 10.4            & 10.4            & 9.39            & \\
AZhleptonic_NarrowRes_tata_14TEV_700_140PileUp     & 7.1             & 6.94            & 6.94            & 6.29            & \\
AZhleptonic_NarrowRes_tata_14TEV_800_140PileUp     & 4.76            & 4.73            & 4.73            & 4.34            & \\
AZhleptonic_NarrowRes_tata_14TEV_900_140PileUp     & 3.23            & 3.22            & 3.22            & 3.02            & \\
AZhleptonic_NarrowRes_tata_14TEV_1000_140PileUp    & 2.06            & 2.05            & 2.05            & 1.9             & \\


==> 2HDM/AZh_tautau/14_300_50/presel/yields_14_300_50.txt <==
                                                   & nL2             & nL2_LepTrig     & nL2_LepTrig_nT2 & nL2_LepTrig_nT2_nB1m & nL2_LepTrig_nT2_nB1m_nZ1_mZ1 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1 & \\
B-4p-0-1-v1510_14TEV_50PileUp                      & 3.27e+08        & 3.19e+08        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_50PileUp                   & 4.5e+07         & 4.47e+07        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_50PileUp               & 6.84e+04        & 6.82e+04        & 10.5            & 10.5            & 9.34            & 0               & 0               & \\
Bj-4p-1800-2700-v1510_14TEV_50PileUp               & 5.01e+03        & 5e+03           & 1.21            & 1.21            & 0.967           & 0               & 0               & \\
Bj-4p-2700-3700-v1510_14TEV_50PileUp               & 415             & 414             & 0.0926          & 0.0926          & 0.0815          & 0               & 0               & \\
Bj-4p-300-600-v1510_14TEV_50PileUp                 & 5.08e+06        & 5.06e+06        & 718             & 718             & 0               & 0               & 0               & \\
Bj-4p-3700-100000-v1510_14TEV_50PileUp             & 46.9            & 46.8            & 0.00858         & 0.00858         & 0               & 0               & 0               & \\
Bj-4p-600-1100-v1510_14TEV_50PileUp                & 7.25e+05        & 7.23e+05        & 138             & 133             & 122             & 0               & 0               & \\
BB-4p-0-300-v1510_14TEV_50PileUp                   & 1.5e+06         & 1.48e+06        & 416             & 416             & 372             & 284             & 284             & \\
BB-4p-1300-2100-v1510_14TEV_50PileUp               & 4.41e+03        & 4.4e+03         & 2.94            & 2.91            & 2.13            & 0.786           & 0.786           & \\
BB-4p-2100-100000-v1510_14TEV_50PileUp             & 438             & 438             & 0.266           & 0.265           & 0.17            & 0.0464          & 0.0464          & \\
BB-4p-300-700-v1510_14TEV_50PileUp                 & 2.9e+05         & 2.88e+05        & 153             & 153             & 117             & 69.3            & 69.3            & \\
BB-4p-700-1300-v1510_14TEV_50PileUp                & 4.37e+04        & 4.35e+04        & 32.6            & 32.4            & 25              & 12.3            & 12.3            & \\
BBB-4p-0-600-v1510_14TEV_50PileUp                  & 2.17e+04        & 2.12e+04        & 41.8            & 41.7            & 29.2            & 22.7            & 22.7            & \\
BBB-4p-1300-100000-v1510_14TEV_50PileUp            & 214             & 213             & 0.355           & 0.353           & 0.169           & 0.0638          & 0.0638          & \\
BBB-4p-600-1300-v1510_14TEV_50PileUp               & 2.31e+03        & 2.3e+03         & 4.8             & 4.78            & 2.52            & 1.51            & 1.51            & \\
Bjj-vbf-4p-0-700-v1510_14TEV_50PileUp              & 1.51e+05        & 1.5e+05         & 0               & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_50PileUp          & 985             & 983             & 0.119           & 0.111           & 0.0874          & 0               & 0               & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_50PileUp          & 71.7            & 71.6            & 0.0093          & 0.0093          & 0               & 0               & 0               & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_50PileUp        & 6               & 5.99            & 0               & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_50PileUp           & 1.45e+04        & 1.45e+04        & 1.86            & 1.86            & 1.34            & 0               & 0               & \\
H-4p-0-300-v1510_14TEV_50PileUp                    & 4.64e+04        & 4.14e+04        & 4.63            & 4.63            & 1.23            & 0.351           & 0.351           & \\
H-4p-1500-100000-v1510_14TEV_50PileUp              & 24.3            & 24.2            & 0.0034          & 0.0034          & 0.00034         & 9.81e-05        & 9.81e-05        & \\
H-4p-300-800-v1510_14TEV_50PileUp                  & 3.16e+03        & 3.06e+03        & 0.42            & 0.42            & 0.0998          & 0.0309          & 0.0309          & \\
H-4p-800-1500-v1510_14TEV_50PileUp                 & 295             & 292             & 0.0806          & 0.0805          & 0.00497         & 0.00158         & 0.00158         & \\
LL-4p-0-100-v1510_14TEV_50PileUp                   & 6.92e+07        & 2.59e+07        & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_50PileUp                 & 5.99e+06        & 5.82e+06        & 147             & 147             & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_50PileUp             & 1.97e+03        & 1.96e+03        & 0.33            & 0.325           & 0.0211          & 0               & 0               & \\
LL-4p-200-500-v1510_14TEV_50PileUp                 & 2.1e+06         & 2.06e+06        & 167             & 167             & 0               & 0               & 0               & \\
LL-4p-500-900-v1510_14TEV_50PileUp                 & 1.5e+05         & 1.49e+05        & 17.4            & 17.2            & 0               & 0               & 0               & \\
LL-4p-900-1400-v1510_14TEV_50PileUp                & 1.4e+04         & 1.39e+04        & 1.81            & 1.8             & 0               & 0               & 0               & \\
LLB-4p-0-400-v1510_14TEV_50PileUp                  & 1.51e+05        & 1.44e+05        & 35.9            & 35.8            & 14              & 7.05            & 7.05            & \\
LLB-4p-400-900-v1510_14TEV_50PileUp                & 1.2e+04         & 1.2e+04         & 9.28            & 9.26            & 3.38            & 1.2             & 1.2             & \\
LLB-4p-900-100000-v1510_14TEV_50PileUp             & 1.08e+03        & 1.08e+03        & 1.02            & 1.02            & 0.401           & 0.1             & 0.1             & \\
tB-4p-0-500-v1510_14TEV_50PileUp                   & 6.37e+05        & 6.23e+05        & 102             & 101             & 0               & 0               & 0               & \\
tB-4p-1500-2200-v1510_14TEV_50PileUp               & 821             & 817             & 0.304           & 0.286           & 0               & 0               & 0               & \\
tB-4p-2200-100000-v1510_14TEV_50PileUp             & 67.8            & 67.6            & 0.0234          & 0.0205          & 0               & 0               & 0               & \\
tB-4p-500-900-v1510_14TEV_50PileUp                 & 8e+04           & 7.92e+04        & 23.6            & 22.7            & 0               & 0               & 0               & \\
tB-4p-900-1500-v1510_14TEV_50PileUp                & 1.12e+04        & 1.11e+04        & 3.38            & 3.26            & 0               & 0               & 0               & \\
tj-4p-0-500-v1510_14TEV_50PileUp                   & 6.28e+04        & 5.56e+04        & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_50PileUp               & 180             & 173             & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_50PileUp               & 14.9            & 14.5            & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_50PileUp             & 1.1             & 1.08            & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_50PileUp                & 3.14e+03        & 2.95e+03        & 0               & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_50PileUp                   & 6.11e+06        & 5.97e+06        & 1.99e+03        & 1.95e+03        & 0               & 0               & 0               & \\
tt-4p-1100-1700-v1510_14TEV_50PileUp               & 5e+04           & 4.96e+04        & 24.1            & 21.8            & 1.35            & 0               & 0               & \\
tt-4p-1700-2500-v1510_14TEV_50PileUp               & 4.44e+03        & 4.41e+03        & 2.11            & 1.83            & 0               & 0               & 0               & \\
tt-4p-2500-100000-v1510_14TEV_50PileUp             & 277             & 276             & 0.15            & 0.136           & 0               & 0               & 0               & \\
tt-4p-600-1100-v1510_14TEV_50PileUp                & 5.26e+05        & 5.19e+05        & 248             & 236             & 11.9            & 0               & 0               & \\
ttB-4p-0-900-v1510_14TEV_50PileUp                  & 3.76e+04        & 3.68e+04        & 86.1            & 77.4            & 15              & 8.04            & 8.04            & \\
ttB-4p-1600-2500-v1510_14TEV_50PileUp              & 313             & 311             & 0.749           & 0.643           & 0.14            & 0.0472          & 0.0472          & \\
ttB-4p-2500-100000-v1510_14TEV_50PileUp            & 18              & 17.9            & 0.0338          & 0.0292          & 0.00666         & 0.00108         & 0.00108         & \\
ttB-4p-900-1600-v1510_14TEV_50PileUp               & 3.98e+03        & 3.94e+03        & 11.5            & 9.76            & 1.9             & 0.834           & 0.834           & \\
B, Bj, Bjj-vbf, BB, BBB                            & 4.58e+08        & 4.05e+08        & 1.9e+03         & 1.9e+03         & 701             & 399             & 399             & \\
tj, tB, tt, ttB                                    & 7.53e+06        & 7.36e+06        & 2.49e+03        & 2.43e+03        & 30.2            & 8.92            & 8.92            & \\
H                                                  & 4.99e+04        & 4.48e+04        & 5.13            & 5.13            & 1.33            & 0.384           & 0.384           & \\
Total Background                                   & 4.65e+08        & 4.13e+08        & 4.4e+03         & 4.33e+03        & 732             & 408             & 408             & \\
AZhleptonic_NarrowRes_tata_14TEV_250_50PileUp      & 3.28e+03        & 3.25e+03        & 221             & 221             & 210             & 176             & 176             & \\
AZhleptonic_NarrowRes_tata_14TEV_300_50PileUp      & 6.47e+03        & 6.44e+03        & 471             & 471             & 453             & 377             & 377             & \\
AZhleptonic_NarrowRes_tata_14TEV_350_50PileUp      & 114             & 114             & 9.02            & 9               & 8.52            & 6.9             & 6.9             & \\
AZhleptonic_NarrowRes_tata_14TEV_400_50PileUp      & 55.1            & 54.9            & 4.67            & 4.67            & 4.45            & 3.64            & 3.64            & \\
AZhleptonic_NarrowRes_tata_14TEV_450_50PileUp      & 39              & 38.9            & 3.67            & 3.66            & 3.51            & 2.81            & 2.81            & \\
AZhleptonic_NarrowRes_tata_14TEV_500_50PileUp      & 28.5            & 28.5            & 2.79            & 2.78            & 2.66            & 2.13            & 2.13            & \\
AZhleptonic_NarrowRes_tata_14TEV_600_50PileUp      & 16.6            & 16.6            & 1.77            & 1.77            & 1.68            & 1.28            & 1.28            & \\
AZhleptonic_NarrowRes_tata_14TEV_700_50PileUp      & 9.9             & 9.89            & 1.18            & 1.18            & 1.12            & 0.874           & 0.874           & \\
AZhleptonic_NarrowRes_tata_14TEV_800_50PileUp      & 6.21            & 6.21            & 0.775           & 0.774           & 0.74            & 0.568           & 0.568           & \\
AZhleptonic_NarrowRes_tata_14TEV_900_50PileUp      & 4               & 4               & 0.521           & 0.521           & 0.498           & 0.388           & 0.388           & \\
AZhleptonic_NarrowRes_tata_14TEV_1000_50PileUp     & 2.63            & 2.62            & 0.332           & 0.332           & 0.317           & 0.243           & 0.243           & \\


==> 2HDM/AZh_tautau/14_300_50/sel/yields_14_300_50.txt <==
                                                   & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2_ZpT & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2_ZpT_ZhpTRatio & \\
B-4p-0-1-v1510_14TEV_50PileUp                      & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
Bj-4p-1800-2700-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
Bj-4p-2700-3700-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
Bj-4p-300-600-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & \\
Bj-4p-3700-100000-v1510_14TEV_50PileUp             & 0               & 0               & 0               & 0               & \\
Bj-4p-600-1100-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & \\
BB-4p-0-300-v1510_14TEV_50PileUp                   & 284             & 103             & 98.5            & 82.9            & \\
BB-4p-1300-2100-v1510_14TEV_50PileUp               & 0.786           & 0.706           & 0.706           & 0.347           & \\
BB-4p-2100-100000-v1510_14TEV_50PileUp             & 0.0464          & 0.0419          & 0.0419          & 0.0192          & \\
BB-4p-300-700-v1510_14TEV_50PileUp                 & 69.3            & 56.6            & 56.6            & 46.5            & \\
BB-4p-700-1300-v1510_14TEV_50PileUp                & 12.3            & 11.5            & 11.5            & 7.47            & \\
BBB-4p-0-600-v1510_14TEV_50PileUp                  & 22.7            & 12.5            & 12.4            & 11.2            & \\
BBB-4p-1300-100000-v1510_14TEV_50PileUp            & 0.0638          & 0.0603          & 0.0603          & 0.033           & \\
BBB-4p-600-1300-v1510_14TEV_50PileUp               & 1.51            & 1.4             & 1.4             & 1.15            & \\
Bjj-vbf-4p-0-700-v1510_14TEV_50PileUp              & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_50PileUp          & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_50PileUp          & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_50PileUp        & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_50PileUp           & 0               & 0               & 0               & 0               & \\
H-4p-0-300-v1510_14TEV_50PileUp                    & 0.351           & 0               & 0               & 0               & \\
H-4p-1500-100000-v1510_14TEV_50PileUp              & 9.81e-05        & 8.94e-05        & 8.94e-05        & 0               & \\
H-4p-300-800-v1510_14TEV_50PileUp                  & 0.0309          & 0.0217          & 0.0217          & 0.0151          & \\
H-4p-800-1500-v1510_14TEV_50PileUp                 & 0.00158         & 0.0015          & 0.0015          & 0.00114         & \\
LL-4p-0-100-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_50PileUp             & 0               & 0               & 0               & 0               & \\
LL-4p-200-500-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & \\
LL-4p-500-900-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & \\
LL-4p-900-1400-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & \\
LLB-4p-0-400-v1510_14TEV_50PileUp                  & 7.05            & 2.72            & 2.68            & 2.48            & \\
LLB-4p-400-900-v1510_14TEV_50PileUp                & 1.2             & 1.02            & 1.02            & 0.814           & \\
LLB-4p-900-100000-v1510_14TEV_50PileUp             & 0.1             & 0.0961          & 0.0961          & 0.068           & \\
tB-4p-0-500-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & \\
tB-4p-1500-2200-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
tB-4p-2200-100000-v1510_14TEV_50PileUp             & 0               & 0               & 0               & 0               & \\
tB-4p-500-900-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & \\
tB-4p-900-1500-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & \\
tj-4p-0-500-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_50PileUp             & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & \\
tt-4p-1100-1700-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
tt-4p-1700-2500-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & \\
tt-4p-2500-100000-v1510_14TEV_50PileUp             & 0               & 0               & 0               & 0               & \\
tt-4p-600-1100-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & \\
ttB-4p-0-900-v1510_14TEV_50PileUp                  & 8.04            & 5.27            & 5.26            & 3.3             & \\
ttB-4p-1600-2500-v1510_14TEV_50PileUp              & 0.0472          & 0.0384          & 0.0384          & 0.0189          & \\
ttB-4p-2500-100000-v1510_14TEV_50PileUp            & 0.00108         & 0.000926        & 0.000926        & 0.000541        & \\
ttB-4p-900-1600-v1510_14TEV_50PileUp               & 0.834           & 0.706           & 0.706           & 0.347           & \\
B, Bj, Bjj-vbf, BB, BBB                            & 399             & 190             & 185             & 153             & \\
tj, tB, tt, ttB                                    & 8.92            & 6.02            & 6               & 3.66            & \\
H                                                  & 0.384           & 0.0233          & 0.0233          & 0.0163          & \\
Total Background                                   & 408             & 196             & 191             & 157             & \\
AZhleptonic_NarrowRes_tata_14TEV_250_50PileUp      & 176             & 54.8            & 52.2            & 38.7            & \\
AZhleptonic_NarrowRes_tata_14TEV_300_50PileUp      & 377             & 240             & 239             & 194             & \\
AZhleptonic_NarrowRes_tata_14TEV_350_50PileUp      & 6.9             & 5.42            & 5.42            & 4.57            & \\
AZhleptonic_NarrowRes_tata_14TEV_400_50PileUp      & 3.64            & 3.13            & 3.13            & 2.74            & \\
AZhleptonic_NarrowRes_tata_14TEV_450_50PileUp      & 2.81            & 2.55            & 2.55            & 2.22            & \\
AZhleptonic_NarrowRes_tata_14TEV_500_50PileUp      & 2.13            & 2.02            & 2.01            & 1.77            & \\
AZhleptonic_NarrowRes_tata_14TEV_600_50PileUp      & 1.28            & 1.24            & 1.24            & 1.13            & \\
AZhleptonic_NarrowRes_tata_14TEV_700_50PileUp      & 0.874           & 0.855           & 0.855           & 0.787           & \\
AZhleptonic_NarrowRes_tata_14TEV_800_50PileUp      & 0.568           & 0.564           & 0.564           & 0.52            & \\
AZhleptonic_NarrowRes_tata_14TEV_900_50PileUp      & 0.388           & 0.385           & 0.385           & 0.358           & \\
AZhleptonic_NarrowRes_tata_14TEV_1000_50PileUp     & 0.243           & 0.242           & 0.242           & 0.228           & \\


==> 2HDM/AZh_tautau/33_3000_140/presel/yields_33_3000_140.txt <==
                                                   & nL2             & nL2_LepTrig     & nL2_LepTrig_nT2 & nL2_LepTrig_nT2_nB1m & nL2_LepTrig_nT2_nB1m_nZ1_mZ1 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1 & \\
B-4p-0-1_33TEV_140PileUp                           & 5.71e+09        & 5.59e+09        & 1.37e+06        & 1.37e+06        & 1.37e+06        & 0               & 0               & \\
BB-4p-0-400_33TEV_140PileUp                        & 3.63e+07        & 3.57e+07        & 2.1e+04         & 2.1e+04         & 1.43e+04        & 6.44e+03        & 6.44e+03        & \\
BB-4p-1000-2000_33TEV_140PileUp                    & 9.3e+05         & 9.27e+05        & 1.08e+03        & 1.06e+03        & 679             & 187             & 187             & \\
BB-4p-2000-3400_33TEV_140PileUp                    & 7.18e+04        & 7.17e+04        & 68.9            & 67.8            & 40.2            & 7.62            & 7.62            & \\
BB-4p-3400-100000_33TEV_140PileUp                  & 7.41e+03        & 7.4e+03         & 7.37            & 7.28            & 3.71            & 0.645           & 0.645           & \\
BB-4p-400-1000_33TEV_140PileUp                     & 7.67e+06        & 7.6e+06         & 7.9e+03         & 7.81e+03        & 5.23e+03        & 1.59e+03        & 1.59e+03        & \\
BBB-4p-0-800_33TEV_140PileUp                       & 6.83e+05        & 6.63e+05        & 1.21e+03        & 1.21e+03        & 592             & 320             & 320             & \\
BBB-4p-2000-3600_33TEV_140PileUp                   & 4.18e+03        & 4.17e+03        & 8.38            & 8.31            & 2.97            & 0.668           & 0.668           & \\
BBB-4p-3600-100000_33TEV_140PileUp                 & 367             & 367             & 0.697           & 0.695           & 0.211           & 0.029           & 0.029           & \\
BBB-4p-800-2000_33TEV_140PileUp                    & 6.96e+04        & 6.93e+04        & 168             & 166             & 74              & 25.3            & 25.3            & \\
Bj-4p-0-400_33TEV_140PileUp                        & 1.17e+09        & 1.16e+09        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1000-1800_33TEV_140PileUp                    & 5.99e+06        & 5.96e+06        & 3.97e+03        & 3.97e+03        & 3.6e+03         & 994             & 994             & \\
Bj-4p-1800-3000_33TEV_140PileUp                    & 4.89e+05        & 4.86e+05        & 370             & 370             & 278             & 0               & 0               & \\
Bj-4p-3000-4600_33TEV_140PileUp                    & 4.24e+04        & 4.21e+04        & 27.6            & 26.1            & 22.5            & 0               & 0               & \\
Bj-4p-400-1000_33TEV_140PileUp                     & 9.62e+07        & 9.54e+07        & 3.89e+04        & 3.89e+04        & 3.16e+04        & 0               & 0               & \\
Bj-4p-4600-6600_33TEV_140PileUp                    & 4.18e+03        & 4.16e+03        & 2.44            & 2.44            & 1.47            & 0               & 0               & \\
Bj-4p-6600-100000_33TEV_140PileUp                  & 528             & 526             & 0.301           & 0.301           & 0.222           & 0               & 0               & \\
Bjj-vbf-4p-0-800_33TEV_140PileUp                   & 3.87e+06        & 3.83e+06        & 1.06e+03        & 1.06e+03        & 861             & 0               & 0               & \\
Bjj-vbf-4p-1600-3000_33TEV_140PileUp               & 3.75e+04        & 3.73e+04        & 16.9            & 16.9            & 13.7            & 2.92            & 2.92            & \\
Bjj-vbf-4p-3000-4800_33TEV_140PileUp               & 2.39e+03        & 2.38e+03        & 1.17            & 1.17            & 1.17            & 0               & 0               & \\
Bjj-vbf-4p-4800-100000_33TEV_140PileUp             & 254             & 253             & 0.093           & 0.093           & 0               & 0               & 0               & \\
Bjj-vbf-4p-800-1600_33TEV_140PileUp                & 4e+05           & 3.98e+05        & 173             & 173             & 112             & 0               & 0               & \\
H-4p-0-400_33TEV_140PileUp                         & 2.03e+06        & 1.78e+06        & 687             & 687             & 93              & 33.2            & 33.2            & \\
H-4p-1200-2400_33TEV_140PileUp                     & 1.25e+04        & 1.24e+04        & 12.1            & 12              & 0.275           & 0.0526          & 0.0526          & \\
H-4p-2400-4200_33TEV_140PileUp                     & 587             & 576             & 0.604           & 0.591           & 0.00801         & 0               & 0               & \\
H-4p-400-1200_33TEV_140PileUp                      & 1.73e+05        & 1.68e+05        & 91.6            & 89.8            & 8.48            & 4.09            & 4.09            & \\
H-4p-4200-100000_33TEV_140PileUp                   & 31.9            & 31.6            & 0.0088          & 0.0088          & 0               & 0               & 0               & \\
LL-4p-0-200_33TEV_140PileUp                        & 1.55e+09        & 7.07e+08        & 1.33e+05        & 1.33e+05        & 0               & 0               & 0               & \\
LL-4p-1200-1800_33TEV_140PileUp                    & 2.14e+05        & 2.13e+05        & 101             & 99.5            & 4.78            & 0               & 0               & \\
LL-4p-1800-100000_33TEV_140PileUp                  & 5.36e+04        & 5.34e+04        & 27.8            & 27.4            & 2.14            & 0.499           & 0.499           & \\
LL-4p-200-600_33TEV_140PileUp                      & 6.64e+07        & 6.49e+07        & 1.93e+04        & 1.93e+04        & 0               & 0               & 0               & \\
LL-4p-600-1200_33TEV_140PileUp                     & 3.28e+06        & 3.25e+06        & 1.25e+03        & 1.25e+03        & 63.5            & 0               & 0               & \\
LLB-4p-0-800_33TEV_140PileUp                       & 4.11e+06        & 3.9e+06         & 2.27e+03        & 2.27e+03        & 504             & 174             & 174             & \\
LLB-4p-2000-100000_33TEV_140PileUp                 & 3.46e+03        & 3.45e+03        & 5.1             & 5.07            & 1.09            & 0.067           & 0.067           & \\
LLB-4p-800-2000_33TEV_140PileUp                    & 8.09e+04        & 8.07e+04        & 110             & 110             & 30.3            & 6.35            & 6.35            & \\
tB-4p-0-600_33TEV_140PileUp                        & 3.46e+07        & 3.34e+07        & 1.99e+04        & 1.89e+04        & 2.29e+03        & 0               & 0               & \\
tB-4p-1200-2000_33TEV_140PileUp                    & 5.04e+05        & 5e+05           & 453             & 449             & 16.1            & 12              & 12              & \\
tB-4p-2000-3200_33TEV_140PileUp                    & 4.5e+04         & 4.48e+04        & 42.7            & 38.6            & 1.35            & 0               & 0               & \\
tB-4p-3200-100000_33TEV_140PileUp                  & 2.71e+03        & 2.7e+03         & 2.75            & 2.51            & 0               & 0               & 0               & \\
tB-4p-600-1200_33TEV_140PileUp                     & 4.91e+06        & 4.85e+06        & 3.23e+03        & 3.07e+03        & 185             & 0               & 0               & \\
tj-4p-0-600_33TEV_140PileUp                        & 8.76e+06        & 7.76e+06        & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1200-2200_33TEV_140PileUp                    & 2.81e+04        & 2.72e+04        & 29.9            & 27.9            & 0               & 0               & 0               & \\
tj-4p-2200-3600_33TEV_140PileUp                    & 1.46e+03        & 1.42e+03        & 0.971           & 0.971           & 0               & 0               & 0               & \\
tj-4p-3600-100000_33TEV_140PileUp                  & 95.9            & 93.3            & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-600-1200_33TEV_140PileUp                     & 3.62e+05        & 3.42e+05        & 240             & 240             & 0               & 0               & 0               & \\
tt-4p-0-600_33TEV_140PileUp                        & 3.86e+08        & 3.7e+08         & 2.87e+05        & 2.82e+05        & 1.2e+04         & 0               & 0               & \\
tt-4p-1200-2000_33TEV_140PileUp                    & 6.67e+06        & 6.58e+06        & 7.11e+03        & 6.41e+03        & 220             & 0               & 0               & \\
tt-4p-2000-3200_33TEV_140PileUp                    & 5.81e+05        & 5.75e+05        & 620             & 549             & 32.7            & 0               & 0               & \\
tt-4p-3200-4800_33TEV_140PileUp                    & 2.9e+04         & 2.87e+04        & 33.6            & 29.8            & 0               & 0               & 0               & \\
tt-4p-4800-100000_33TEV_140PileUp                  & 1.44e+03        & 1.42e+03        & 1.67            & 1.52            & 0               & 0               & 0               & \\
tt-4p-600-1200_33TEV_140PileUp                     & 5.97e+07        & 5.84e+07        & 6.1e+04         & 5.67e+04        & 3.25e+03        & 0               & 0               & \\
ttB-4p-0-1200_33TEV_140PileUp                      & 3.4e+06         & 3.3e+06         & 9.58e+03        & 8.83e+03        & 1.53e+03        & 551             & 551             & \\
ttB-4p-1200-2200_33TEV_140PileUp                   & 2.33e+05        & 2.31e+05        & 874             & 748             & 141             & 44.5            & 44.5            & \\
ttB-4p-2200-3600_33TEV_140PileUp                   & 1.73e+04        & 1.71e+04        & 52.4            & 46.4            & 10.7            & 2.19            & 2.19            & \\
ttB-4p-3600-100000_33TEV_140PileUp                 & 1.07e+03        & 1.06e+03        & 2.68            & 2.28            & 0.604           & 0.0827          & 0.0827          & \\
B, Bj, Bjj-vbf, BB, BBB                            & 8.66e+09        & 7.68e+09        & 1.6e+06         & 1.6e+06         & 1.43e+06        & 9.75e+03        & 9.75e+03        & \\
tj, tB, tt, ttB                                    & 5.06e+08        & 4.86e+08        & 3.9e+05         & 3.78e+05        & 1.97e+04        & 610             & 609             & \\
H                                                  & 2.21e+06        & 1.97e+06        & 791             & 790             & 102             & 37.4            & 37.4            & \\
Total Background                                   & 9.17e+09        & 8.17e+09        & 1.99e+06        & 1.98e+06        & 1.45e+06        & 1.04e+04        & 1.04e+04        & \\
AZhleptonic_NarrowRes_tata_33TEV_250_140PileUp     & 1.3e+05         & 1.29e+05        & 5.14e+03        & 5.14e+03        & 4.65e+03        & 3.16e+03        & 3.16e+03        & \\
AZhleptonic_NarrowRes_tata_33TEV_300_140PileUp     & 2.82e+05        & 2.8e+05         & 1.22e+04        & 1.22e+04        & 1.13e+04        & 7.25e+03        & 7.25e+03        & \\
AZhleptonic_NarrowRes_tata_33TEV_350_140PileUp     & 5.38e+03        & 5.36e+03        & 290             & 290             & 266             & 173             & 173             & \\
AZhleptonic_NarrowRes_tata_33TEV_400_140PileUp     & 2.81e+03        & 2.8e+03         & 156             & 156             & 143             & 93.6            & 93.6            & \\
AZhleptonic_NarrowRes_tata_33TEV_450_140PileUp     & 2.08e+03        & 2.07e+03        & 133             & 132             & 122             & 72              & 72              & \\
AZhleptonic_NarrowRes_tata_33TEV_500_140PileUp     & 1.64e+03        & 1.64e+03        & 118             & 118             & 111             & 67              & 67              & \\
AZhleptonic_NarrowRes_tata_33TEV_600_140PileUp     & 1.07e+03        & 1.07e+03        & 87              & 86.9            & 82              & 46.7            & 46.7            & \\
AZhleptonic_NarrowRes_tata_33TEV_700_140PileUp     & 714             & 713             & 65.3            & 65.2            & 61.6            & 36.4            & 36.4            & \\
AZhleptonic_NarrowRes_tata_33TEV_800_140PileUp     & 494             & 493             & 50.6            & 50.5            & 47.7            & 27.1            & 27.1            & \\
AZhleptonic_NarrowRes_tata_33TEV_900_140PileUp     & 348             & 348             & 35.8            & 35.7            & 33.7            & 18.6            & 18.6            & \\
AZhleptonic_NarrowRes_tata_33TEV_1000_140PileUp    & 249             & 248             & 26.3            & 26.2            & 24.9            & 14.1            & 14.1            & \\


==> 2HDM/AZh_tautau/33_3000_140/sel/yields_33_3000_140.txt <==
                                                   & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2_ZpT40 & nL2_LepTrig_nT2_nB1m_nZ1_mZ1_nh1_mhTotautau_nA1_dPhil1l2_ZpT40_ZhpTRatio & \\
B-4p-0-1_33TEV_140PileUp                           & 0               & 0               & 0               & 0               & \\
BB-4p-0-400_33TEV_140PileUp                        & 6.44e+03        & 1.98e+03        & 1.98e+03        & 1.76e+03        & \\
BB-4p-1000-2000_33TEV_140PileUp                    & 187             & 182             & 182             & 94.7            & \\
BB-4p-2000-3400_33TEV_140PileUp                    & 7.62            & 6.75            & 6.71            & 2.8             & \\
BB-4p-3400-100000_33TEV_140PileUp                  & 0.645           & 0.583           & 0.583           & 0.194           & \\
BB-4p-400-1000_33TEV_140PileUp                     & 1.59e+03        & 1.34e+03        & 1.34e+03        & 1.01e+03        & \\
BBB-4p-0-800_33TEV_140PileUp                       & 320             & 203             & 202             & 171             & \\
BBB-4p-2000-3600_33TEV_140PileUp                   & 0.668           & 0.627           & 0.627           & 0.298           & \\
BBB-4p-3600-100000_33TEV_140PileUp                 & 0.029           & 0.0261          & 0.0261          & 0.00653         & \\
BBB-4p-800-2000_33TEV_140PileUp                    & 25.3            & 24              & 24              & 15.6            & \\
Bj-4p-0-400_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & \\
Bj-4p-1000-1800_33TEV_140PileUp                    & 994             & 870             & 870             & 0               & \\
Bj-4p-1800-3000_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
Bj-4p-3000-4600_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
Bj-4p-400-1000_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
Bj-4p-4600-6600_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
Bj-4p-6600-100000_33TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-0-800_33TEV_140PileUp                   & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-1600-3000_33TEV_140PileUp               & 2.92            & 2.92            & 2.92            & 0               & \\
Bjj-vbf-4p-3000-4800_33TEV_140PileUp               & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-4800-100000_33TEV_140PileUp             & 0               & 0               & 0               & 0               & \\
Bjj-vbf-4p-800-1600_33TEV_140PileUp                & 0               & 0               & 0               & 0               & \\
H-4p-0-400_33TEV_140PileUp                         & 33.2            & 0               & 0               & 0               & \\
H-4p-1200-2400_33TEV_140PileUp                     & 0.0526          & 0               & 0               & 0               & \\
H-4p-2400-4200_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
H-4p-400-1200_33TEV_140PileUp                      & 4.09            & 3.54            & 3.54            & 2.25            & \\
H-4p-4200-100000_33TEV_140PileUp                   & 0               & 0               & 0               & 0               & \\
LL-4p-0-200_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & \\
LL-4p-1200-1800_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
LL-4p-1800-100000_33TEV_140PileUp                  & 0.499           & 0.499           & 0.499           & 0               & \\
LL-4p-200-600_33TEV_140PileUp                      & 0               & 0               & 0               & 0               & \\
LL-4p-600-1200_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
LLB-4p-0-800_33TEV_140PileUp                       & 174             & 89.2            & 87.2            & 65.3            & \\
LLB-4p-2000-100000_33TEV_140PileUp                 & 0.067           & 0.0655          & 0.0655          & 0.0336          & \\
LLB-4p-800-2000_33TEV_140PileUp                    & 6.35            & 5.94            & 5.94            & 3.86            & \\
tB-4p-0-600_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & \\
tB-4p-1200-2000_33TEV_140PileUp                    & 12              & 8.01            & 8.01            & 0               & \\
tB-4p-2000-3200_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tB-4p-3200-100000_33TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tB-4p-600-1200_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
tj-4p-0-600_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & \\
tj-4p-1200-2200_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tj-4p-2200-3600_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tj-4p-3600-100000_33TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tj-4p-600-1200_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
tt-4p-0-600_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & \\
tt-4p-1200-2000_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tt-4p-2000-3200_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tt-4p-3200-4800_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & \\
tt-4p-4800-100000_33TEV_140PileUp                  & 0               & 0               & 0               & 0               & \\
tt-4p-600-1200_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & \\
ttB-4p-0-1200_33TEV_140PileUp                      & 551             & 382             & 380             & 220             & \\
ttB-4p-1200-2200_33TEV_140PileUp                   & 44.5            & 38.9            & 38.9            & 19.8            & \\
ttB-4p-2200-3600_33TEV_140PileUp                   & 2.19            & 2.08            & 2.08            & 1.08            & \\
ttB-4p-3600-100000_33TEV_140PileUp                 & 0.0827          & 0.0765          & 0.0765          & 0.0477          & \\
B, Bj, Bjj-vbf, BB, BBB                            & 9.75e+03        & 4.7e+03         & 4.7e+03         & 3.12e+03        & \\
tj, tB, tt, ttB                                    & 609             & 431             & 429             & 241             & \\
H                                                  & 37.4            & 3.54            & 3.54            & 2.25            & \\
Total Background                                   & 1.04e+04        & 5.14e+03        & 5.13e+03        & 3.36e+03        & \\
AZhleptonic_NarrowRes_tata_33TEV_250_140PileUp     & 3.16e+03        & 1.01e+03        & 980             & 671             & \\
AZhleptonic_NarrowRes_tata_33TEV_300_140PileUp     & 7.25e+03        & 4.58e+03        & 4.58e+03        & 3.54e+03        & \\
AZhleptonic_NarrowRes_tata_33TEV_350_140PileUp     & 173             & 135             & 135             & 110             & \\
AZhleptonic_NarrowRes_tata_33TEV_400_140PileUp     & 93.6            & 81.7            & 81.6            & 68.5            & \\
AZhleptonic_NarrowRes_tata_33TEV_450_140PileUp     & 72              & 65.8            & 65.8            & 56.6            & \\
AZhleptonic_NarrowRes_tata_33TEV_500_140PileUp     & 67              & 62.6            & 62.6            & 53.5            & \\
AZhleptonic_NarrowRes_tata_33TEV_600_140PileUp     & 46.7            & 45              & 45              & 39              & \\
AZhleptonic_NarrowRes_tata_33TEV_700_140PileUp     & 36.4            & 35.5            & 35.5            & 31.6            & \\
AZhleptonic_NarrowRes_tata_33TEV_800_140PileUp     & 27.1            & 26.6            & 26.6            & 24.2            & \\
AZhleptonic_NarrowRes_tata_33TEV_900_140PileUp     & 18.6            & 18.5            & 18.5            & 16.7            & \\
AZhleptonic_NarrowRes_tata_33TEV_1000_140PileUp    & 14.1            & 14              & 14              & 12.7            & \\


==> 2HDM/HZZ/14_3000_140/yields_14_3000_140.txt <==
                                                   & nL4             & nL4_LepTrig     & nL4_LepTrig_nZ1p_mZ1 & nL4_LepTrig_nZ2_mZ1_mZ2 & nL4_LepTrig_nZ2_mZ1_mZ2_nH1 & \\
B-4p-0-1-v1510_14TEV_140PileUp                     & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1800-2700-v1510_14TEV_140PileUp              & 12              & 12              & 10.2            & 0               & 0               & \\
Bj-4p-2700-3700-v1510_14TEV_140PileUp              & 1.29            & 1.29            & 1.03            & 0               & 0               & \\
Bj-4p-300-600-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-3700-100000-v1510_14TEV_140PileUp            & 0.14            & 0.14            & 0.117           & 0               & 0               & \\
Bj-4p-600-1100-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & 0               & \\
BB-4p-0-300-v1510_14TEV_140PileUp                  & 4.05e+04        & 4.05e+04        & 4.03e+04        & 3.81e+04        & 3.81e+04        & \\
BB-4p-1300-2100-v1510_14TEV_140PileUp              & 103             & 103             & 101             & 85.8            & 85.8            & \\
BB-4p-2100-100000-v1510_14TEV_140PileUp            & 6.84            & 6.84            & 6.54            & 5.21            & 5.21            & \\
BB-4p-300-700-v1510_14TEV_140PileUp                & 8.05e+03        & 8.05e+03        & 7.99e+03        & 7.26e+03        & 7.26e+03        & \\
BB-4p-700-1300-v1510_14TEV_140PileUp               & 1.31e+03        & 1.31e+03        & 1.29e+03        & 1.13e+03        & 1.13e+03        & \\
BBB-4p-0-600-v1510_14TEV_140PileUp                 & 1.3e+03         & 1.3e+03         & 1.24e+03        & 433             & 433             & \\
BBB-4p-1300-100000-v1510_14TEV_140PileUp           & 24.5            & 24.5            & 23.1            & 5.49            & 5.49            & \\
BBB-4p-600-1300-v1510_14TEV_140PileUp              & 254             & 254             & 241             & 75.3            & 75.3            & \\
Bjj-vbf-4p-0-700-v1510_14TEV_140PileUp             & 104             & 104             & 99.9            & 0               & 0               & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_140PileUp         & 2.71            & 2.71            & 2.31            & 0               & 0               & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_140PileUp         & 0.27            & 0.27            & 0.18            & 0               & 0               & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_140PileUp       & 0.0624          & 0.0624          & 0.0297          & 0               & 0               & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_140PileUp          & 20.2            & 20.2            & 13.9            & 0               & 0               & \\
H-4p-0-300-v1510_14TEV_140PileUp                   & 804             & 796             & 748             & 0               & 0               & \\
H-4p-1500-100000-v1510_14TEV_140PileUp             & 0.102           & 0.102           & 0.0769          & 0               & 0               & \\
H-4p-300-800-v1510_14TEV_140PileUp                 & 66.5            & 66.5            & 62              & 0               & 0               & \\
H-4p-800-1500-v1510_14TEV_140PileUp                & 3.13            & 3.13            & 2.58            & 0               & 0               & \\
LL-4p-0-100-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_140PileUp            & 1.88            & 1.88            & 0               & 0               & 0               & \\
LL-4p-200-500-v1510_14TEV_140PileUp                & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-500-900-v1510_14TEV_140PileUp                & 39.9            & 39.9            & 0               & 0               & 0               & \\
LL-4p-900-1400-v1510_14TEV_140PileUp               & 9.89            & 9.89            & 0               & 0               & 0               & \\
LLB-4p-0-400-v1510_14TEV_140PileUp                 & 4.12e+03        & 4.11e+03        & 3.88e+03        & 508             & 507             & \\
LLB-4p-400-900-v1510_14TEV_140PileUp               & 574             & 574             & 536             & 49.1            & 49.1            & \\
LLB-4p-900-100000-v1510_14TEV_140PileUp            & 60.9            & 60.9            & 56.1            & 3.44            & 3.44            & \\
tB-4p-0-500-v1510_14TEV_140PileUp                  & 422             & 422             & 0               & 0               & 0               & \\
tB-4p-1500-2200-v1510_14TEV_140PileUp              & 2.22            & 2.22            & 0.261           & 0               & 0               & \\
tB-4p-2200-100000-v1510_14TEV_140PileUp            & 0.241           & 0.241           & 0.0314          & 0               & 0               & \\
tB-4p-500-900-v1510_14TEV_140PileUp                & 113             & 113             & 16.1            & 0               & 0               & \\
tB-4p-900-1500-v1510_14TEV_140PileUp               & 18.7            & 18.7            & 2.7             & 0               & 0               & \\
tj-4p-0-500-v1510_14TEV_140PileUp                  & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_140PileUp              & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_140PileUp            & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_140PileUp               & 0               & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_140PileUp                  & 1.03e+04        & 1.03e+04        & 2.56e+03        & 0               & 0               & \\
tt-4p-1100-1700-v1510_14TEV_140PileUp              & 129             & 129             & 16.4            & 0               & 0               & \\
tt-4p-1700-2500-v1510_14TEV_140PileUp              & 13.9            & 13.8            & 1.51            & 0               & 0               & \\
tt-4p-2500-100000-v1510_14TEV_140PileUp            & 1.07            & 1.07            & 0.163           & 0               & 0               & \\
tt-4p-600-1100-v1510_14TEV_140PileUp               & 889             & 885             & 126             & 0               & 0               & \\
ttB-4p-0-900-v1510_14TEV_140PileUp                 & 3.03e+03        & 3.02e+03        & 2.42e+03        & 308             & 308             & \\
ttB-4p-1600-2500-v1510_14TEV_140PileUp             & 23.7            & 23.7            & 18.7            & 1.3             & 1.3             & \\
ttB-4p-2500-100000-v1510_14TEV_140PileUp           & 0.847           & 0.847           & 0.642           & 0.0442          & 0.0442          & \\
ttB-4p-900-1600-v1510_14TEV_140PileUp              & 379             & 379             & 307             & 26.9            & 26.9            & \\
B, Bj, Bjj-vbf, BB, BBB                            & 5.65e+04        & 5.64e+04        & 5.58e+04        & 4.77e+04        & 4.77e+04        & \\
tj, tB, tt, ttB                                    & 1.54e+04        & 1.53e+04        & 5.47e+03        & 336             & 336             & \\
H                                                  & 874             & 865             & 813             & 0               & 0               & \\
Total Background                                   & 7.27e+04        & 7.26e+04        & 6.21e+04        & 4.8e+04         & 4.8e+04         & \\
HZZ4l_NarrowRes_14TEV_200_140PileUp                & 1.17e+04        & 1.17e+04        & 1.17e+04        & 1.14e+04        & 1.14e+04        & \\
HZZ4l_NarrowRes_14TEV_250_140PileUp                & 1.33e+04        & 1.33e+04        & 1.33e+04        & 1.3e+04         & 1.3e+04         & \\
HZZ4l_NarrowRes_14TEV_300_140PileUp                & 5.29e+03        & 5.29e+03        & 5.29e+03        & 5.17e+03        & 5.17e+03        & \\
HZZ4l_NarrowRes_14TEV_350_140PileUp                & 2.63e+03        & 2.63e+03        & 2.62e+03        & 2.57e+03        & 2.57e+03        & \\
HZZ4l_NarrowRes_14TEV_400_140PileUp                & 343             & 343             & 342             & 335             & 335             & \\
HZZ4l_NarrowRes_14TEV_450_140PileUp                & 196             & 196             & 195             & 192             & 192             & \\
HZZ4l_NarrowRes_14TEV_500_140PileUp                & 135             & 135             & 135             & 132             & 132             & \\
HZZ4l_NarrowRes_14TEV_600_140PileUp                & 74.2            & 74.2            & 74.1            & 72.7            & 72.7            & \\
HZZ4l_NarrowRes_14TEV_700_140PileUp                & 46.4            & 46.4            & 46.3            & 45.4            & 45.4            & \\
HZZ4l_NarrowRes_14TEV_800_140PileUp                & 30.4            & 30.4            & 30.4            & 29.8            & 29.8            & \\
HZZ4l_NarrowRes_14TEV_900_140PileUp                & 20.4            & 20.4            & 20.4            & 20              & 20              & \\
HZZ4l_NarrowRes_14TEV_1000_140PileUp               & 13.8            & 13.8            & 13.8            & 13.6            & 13.6            & \\


==> 2HDM/HZZ/14_300_50/yields_14_300_50.txt <==
                                                   & nL4             & nL4_LepTrig     & nL4_LepTrig_nZ1p_mZ1 & nL4_LepTrig_nZ2_mZ1_mZ2 & nL4_LepTrig_nZ2_mZ1_mZ2_nH1 & \\
B-4p-0-1-v1510_14TEV_50PileUp                      & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-0-300-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1100-1800-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1800-2700-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-2700-3700-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-300-600-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-3700-100000-v1510_14TEV_50PileUp             & 0.00942         & 0.00942         & 0.00864         & 0               & 0               & \\
Bj-4p-600-1100-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & 0               & \\
BB-4p-0-300-v1510_14TEV_50PileUp                   & 3.83e+03        & 3.83e+03        & 3.82e+03        & 3.59e+03        & 3.59e+03        & \\
BB-4p-1300-2100-v1510_14TEV_50PileUp               & 9.5             & 9.5             & 9.35            & 8.42            & 8.42            & \\
BB-4p-2100-100000-v1510_14TEV_50PileUp             & 0.627           & 0.627           & 0.607           & 0.528           & 0.528           & \\
BB-4p-300-700-v1510_14TEV_50PileUp                 & 779             & 779             & 775             & 716             & 716             & \\
BB-4p-700-1300-v1510_14TEV_50PileUp                & 114             & 114             & 113             & 103             & 103             & \\
BBB-4p-0-600-v1510_14TEV_50PileUp                  & 121             & 121             & 116             & 42              & 42              & \\
BBB-4p-1300-100000-v1510_14TEV_50PileUp            & 2.33            & 2.33            & 2.21            & 0.542           & 0.542           & \\
BBB-4p-600-1300-v1510_14TEV_50PileUp               & 24.1            & 24.1            & 23.1            & 7.28            & 7.28            & \\
Bjj-vbf-4p-0-700-v1510_14TEV_50PileUp              & 9.54            & 9.54            & 9.02            & 0               & 0               & \\
Bjj-vbf-4p-1400-2300-v1510_14TEV_50PileUp          & 0.179           & 0.179           & 0.167           & 0               & 0               & \\
Bjj-vbf-4p-2300-3400-v1510_14TEV_50PileUp          & 0.00828         & 0.00828         & 0.00828         & 0               & 0               & \\
Bjj-vbf-4p-3400-100000-v1510_14TEV_50PileUp        & 0.00143         & 0.00143         & 0.00143         & 0               & 0               & \\
Bjj-vbf-4p-700-1400-v1510_14TEV_50PileUp           & 1.83            & 1.83            & 1.35            & 0               & 0               & \\
H-4p-0-300-v1510_14TEV_50PileUp                    & 68              & 67.3            & 63.9            & 0               & 0               & \\
H-4p-1500-100000-v1510_14TEV_50PileUp              & 0.00611         & 0.00611         & 0.00529         & 0               & 0               & \\
H-4p-300-800-v1510_14TEV_50PileUp                  & 5.78            & 5.78            & 5.44            & 0               & 0               & \\
H-4p-800-1500-v1510_14TEV_50PileUp                 & 0.239           & 0.239           & 0.216           & 0               & 0               & \\
LL-4p-0-100-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-100-200-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-1400-100000-v1510_14TEV_50PileUp             & 0.0926          & 0.0926          & 0               & 0               & 0               & \\
LL-4p-200-500-v1510_14TEV_50PileUp                 & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-500-900-v1510_14TEV_50PileUp                 & 2.62            & 2.62            & 0               & 0               & 0               & \\
LL-4p-900-1400-v1510_14TEV_50PileUp                & 0.608           & 0.608           & 0               & 0               & 0               & \\
LLB-4p-0-400-v1510_14TEV_50PileUp                  & 394             & 394             & 374             & 53.2            & 53.2            & \\
LLB-4p-400-900-v1510_14TEV_50PileUp                & 55.3            & 55.3            & 52.2            & 4.56            & 4.56            & \\
LLB-4p-900-100000-v1510_14TEV_50PileUp             & 5.81            & 5.81            & 5.4             & 0.319           & 0.319           & \\
tB-4p-0-500-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & 0               & \\
tB-4p-1500-2200-v1510_14TEV_50PileUp               & 0.0858          & 0.0858          & 0               & 0               & 0               & \\
tB-4p-2200-100000-v1510_14TEV_50PileUp             & 0.0111          & 0.0111          & 0               & 0               & 0               & \\
tB-4p-500-900-v1510_14TEV_50PileUp                 & 3.95            & 3.85            & 0               & 0               & 0               & \\
tB-4p-900-1500-v1510_14TEV_50PileUp                & 1.01            & 1.01            & 0               & 0               & 0               & \\
tj-4p-0-500-v1510_14TEV_50PileUp                   & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1000-1600-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1600-2400-v1510_14TEV_50PileUp               & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-2400-100000-v1510_14TEV_50PileUp             & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-500-1000-v1510_14TEV_50PileUp                & 0               & 0               & 0               & 0               & 0               & \\
tt-4p-0-600-v1510_14TEV_50PileUp                   & 162             & 162             & 0               & 0               & 0               & \\
tt-4p-1100-1700-v1510_14TEV_50PileUp               & 3.99            & 3.99            & 0               & 0               & 0               & \\
tt-4p-1700-2500-v1510_14TEV_50PileUp               & 0.634           & 0.634           & 0               & 0               & 0               & \\
tt-4p-2500-100000-v1510_14TEV_50PileUp             & 0.0325          & 0.0325          & 0               & 0               & 0               & \\
tt-4p-600-1100-v1510_14TEV_50PileUp                & 30.4            & 30.4            & 0               & 0               & 0               & \\
ttB-4p-0-900-v1510_14TEV_50PileUp                  & 241             & 240             & 204             & 27.2            & 27.2            & \\
ttB-4p-1600-2500-v1510_14TEV_50PileUp              & 1.88            & 1.88            & 1.56            & 0.0992          & 0.0992          & \\
ttB-4p-2500-100000-v1510_14TEV_50PileUp            & 0.0601          & 0.0601          & 0.0485          & 0.00256         & 0.00256         & \\
ttB-4p-900-1600-v1510_14TEV_50PileUp               & 30.7            & 30.7            & 25.8            & 2.18            & 2.18            & \\
B, Bj, Bjj-vbf, BB, BBB                            & 5.35e+03        & 5.35e+03        & 5.3e+03         & 4.53e+03        & 4.53e+03        & \\
tj, tB, tt, ttB                                    & 475             & 475             & 231             & 29.5            & 29.5            & \\
H                                                  & 74.1            & 73.3            & 69.6            & 0               & 0               & \\
Total Background                                   & 5.9e+03         & 5.9e+03         & 5.6e+03         & 4.56e+03        & 4.56e+03        & \\
HZZ4l_NarrowRes_14TEV_200_50PileUp                 & 1.09e+03        & 1.09e+03        & 1.09e+03        & 1.07e+03        & 1.07e+03        & \\
HZZ4l_NarrowRes_14TEV_250_50PileUp                 & 1.24e+03        & 1.24e+03        & 1.23e+03        & 1.21e+03        & 1.21e+03        & \\
HZZ4l_NarrowRes_14TEV_300_50PileUp                 & 497             & 497             & 496             & 486             & 486             & \\
HZZ4l_NarrowRes_14TEV_350_50PileUp                 & 251             & 251             & 251             & 246             & 246             & \\
HZZ4l_NarrowRes_14TEV_400_50PileUp                 & 33              & 33              & 33              & 32.3            & 32.3            & \\
HZZ4l_NarrowRes_14TEV_450_50PileUp                 & 18.7            & 18.7            & 18.7            & 18.3            & 18.3            & \\
HZZ4l_NarrowRes_14TEV_500_50PileUp                 & 13              & 13              & 13              & 12.8            & 12.8            & \\
HZZ4l_NarrowRes_14TEV_600_50PileUp                 & 7.28            & 7.28            & 7.27            & 7.13            & 7.13            & \\
HZZ4l_NarrowRes_14TEV_700_50PileUp                 & 4.5             & 4.5             & 4.5             & 4.41            & 4.41            & \\
HZZ4l_NarrowRes_14TEV_800_50PileUp                 & 2.97            & 2.97            & 2.97            & 2.91            & 2.91            & \\
HZZ4l_NarrowRes_14TEV_900_50PileUp                 & 2               & 2               & 2               & 1.96            & 1.96            & \\
HZZ4l_NarrowRes_14TEV_1000_50PileUp                & 1.34            & 1.34            & 1.34            & 1.32            & 1.32            & \\


==> 2HDM/HZZ/33_3000_140/yields_33_3000_140.txt <==
                                                   & nL4             & nL4_LepTrig     & nL4_LepTrig_nZ1p_mZ1 & nL4_LepTrig_nZ2_mZ1_mZ2 & nL4_LepTrig_nZ2_mZ1_mZ2_nH1 & \\
B-4p-0-1_33TEV_140PileUp                           & 0               & 0               & 0               & 0               & 0               & \\
BB-4p-0-400_33TEV_140PileUp                        & 1e+05           & 1e+05           & 9.93e+04        & 9.03e+04        & 9.03e+04        & \\
BB-4p-1000-2000_33TEV_140PileUp                    & 2.48e+03        & 2.48e+03        & 2.4e+03         & 2e+03           & 2e+03           & \\
BB-4p-2000-3400_33TEV_140PileUp                    & 108             & 108             & 98.4            & 73.5            & 73.5            & \\
BB-4p-3400-100000_33TEV_140PileUp                  & 9.29            & 9.29            & 7.8             & 5.11            & 5.11            & \\
BB-4p-400-1000_33TEV_140PileUp                     & 2.14e+04        & 2.14e+04        & 2.11e+04        & 1.86e+04        & 1.86e+04        & \\
BBB-4p-0-800_33TEV_140PileUp                       & 4.13e+03        & 4.13e+03        & 3.92e+03        & 1.36e+03        & 1.36e+03        & \\
BBB-4p-2000-3600_33TEV_140PileUp                   & 33.9            & 33.9            & 31.2            & 5.85            & 5.85            & \\
BBB-4p-3600-100000_33TEV_140PileUp                 & 2.17            & 2.17            & 1.97            & 0.242           & 0.242           & \\
BBB-4p-800-2000_33TEV_140PileUp                    & 748             & 748             & 704             & 207             & 207             & \\
Bj-4p-0-400_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-1000-1800_33TEV_140PileUp                    & 1.42e+03        & 1.42e+03        & 1.24e+03        & 0               & 0               & \\
Bj-4p-1800-3000_33TEV_140PileUp                    & 111             & 111             & 111             & 0               & 0               & \\
Bj-4p-3000-4600_33TEV_140PileUp                    & 14.8            & 14.8            & 7.5             & 0               & 0               & \\
Bj-4p-400-1000_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & 0               & \\
Bj-4p-4600-6600_33TEV_140PileUp                    & 2.71            & 2.71            & 1.47            & 0               & 0               & \\
Bj-4p-6600-100000_33TEV_140PileUp                  & 0.451           & 0.451           & 0.241           & 0               & 0               & \\
Bjj-vbf-4p-0-800_33TEV_140PileUp                   & 433             & 433             & 422             & 0               & 0               & \\
Bjj-vbf-4p-1600-3000_33TEV_140PileUp               & 19.7            & 19.7            & 8.21            & 0               & 0               & \\
Bjj-vbf-4p-3000-4800_33TEV_140PileUp               & 1.87            & 1.87            & 1.17            & 0               & 0               & \\
Bjj-vbf-4p-4800-100000_33TEV_140PileUp             & 0.131           & 0.131           & 0.131           & 0               & 0               & \\
Bjj-vbf-4p-800-1600_33TEV_140PileUp                & 49.5            & 49.5            & 30.9            & 0               & 0               & \\
H-4p-0-400_33TEV_140PileUp                         & 3.27e+03        & 3.24e+03        & 3.05e+03        & 0               & 0               & \\
H-4p-1200-2400_33TEV_140PileUp                     & 5.21            & 5.21            & 4.05            & 0               & 0               & \\
H-4p-2400-4200_33TEV_140PileUp                     & 0.185           & 0.185           & 0.0833          & 0               & 0               & \\
H-4p-400-1200_33TEV_140PileUp                      & 302             & 301             & 268             & 0               & 0               & \\
H-4p-4200-100000_33TEV_140PileUp                   & 0.0333          & 0.0333          & 0.00486         & 0               & 0               & \\
LL-4p-0-200_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & 0               & \\
LL-4p-1200-1800_33TEV_140PileUp                    & 29.1            & 28.9            & 4.56            & 0               & 0               & \\
LL-4p-1800-100000_33TEV_140PileUp                  & 10              & 10              & 1.42            & 0               & 0               & \\
LL-4p-200-600_33TEV_140PileUp                      & 1.17e+03        & 1.17e+03        & 0               & 0               & 0               & \\
LL-4p-600-1200_33TEV_140PileUp                     & 196             & 196             & 0               & 0               & 0               & \\
LLB-4p-0-800_33TEV_140PileUp                       & 1.19e+04        & 1.18e+04        & 1.1e+04         & 1.39e+03        & 1.39e+03        & \\
LLB-4p-2000-100000_33TEV_140PileUp                 & 13.7            & 13.7            & 12              & 0.175           & 0.175           & \\
LLB-4p-800-2000_33TEV_140PileUp                    & 410             & 410             & 372             & 24.2            & 24.2            & \\
tB-4p-0-600_33TEV_140PileUp                        & 4.84e+03        & 4.84e+03        & 768             & 0               & 0               & \\
tB-4p-1200-2000_33TEV_140PileUp                    & 188             & 188             & 27.9            & 0               & 0               & \\
tB-4p-2000-3200_33TEV_140PileUp                    & 22.6            & 22.6            & 2.95            & 0               & 0               & \\
tB-4p-3200-100000_33TEV_140PileUp                  & 1.84            & 1.84            & 0.102           & 0               & 0               & \\
tB-4p-600-1200_33TEV_140PileUp                     & 800             & 800             & 153             & 0               & 0               & \\
tj-4p-0-600_33TEV_140PileUp                        & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-1200-2200_33TEV_140PileUp                    & 0               & 0               & 0               & 0               & 0               & \\
tj-4p-2200-3600_33TEV_140PileUp                    & 1.46            & 1.46            & 0               & 0               & 0               & \\
tj-4p-3600-100000_33TEV_140PileUp                  & 0.11            & 0.11            & 0               & 0               & 0               & \\
tj-4p-600-1200_33TEV_140PileUp                     & 0               & 0               & 0               & 0               & 0               & \\
tt-4p-0-600_33TEV_140PileUp                        & 1.04e+05        & 1.03e+05        & 1.97e+04        & 0               & 0               & \\
tt-4p-1200-2000_33TEV_140PileUp                    & 2.61e+03        & 2.61e+03        & 295             & 0               & 0               & \\
tt-4p-2000-3200_33TEV_140PileUp                    & 283             & 283             & 20.5            & 0               & 0               & \\
tt-4p-3200-4800_33TEV_140PileUp                    & 20.1            & 20.1            & 2.17            & 0               & 0               & \\
tt-4p-4800-100000_33TEV_140PileUp                  & 1.44            & 1.41            & 0               & 0               & 0               & \\
tt-4p-600-1200_33TEV_140PileUp                     & 1.7e+04         & 1.7e+04         & 3.38e+03        & 0               & 0               & \\
ttB-4p-0-1200_33TEV_140PileUp                      & 3.04e+04        & 3.04e+04        & 2.38e+04        & 2.83e+03        & 2.83e+03        & \\
ttB-4p-1200-2200_33TEV_140PileUp                   & 2.27e+03        & 2.27e+03        & 1.77e+03        & 132             & 132             & \\
ttB-4p-2200-3600_33TEV_140PileUp                   & 105             & 105             & 78.2            & 4.33            & 4.33            & \\
ttB-4p-3600-100000_33TEV_140PileUp                 & 3.26            & 3.26            & 2.13            & 0.149           & 0.149           & \\
B, Bj, Bjj-vbf, BB, BBB                            & 1.45e+05        & 1.45e+05        & 1.41e+05        & 1.14e+05        & 1.14e+05        & \\
tj, tB, tt, ttB                                    & 1.63e+05        & 1.61e+05        & 4.99e+04        & 2.97e+03        & 2.97e+03        & \\
H                                                  & 3.58e+03        & 3.55e+03        & 3.32e+03        & 0               & 0               & \\
Total Background                                   & 3.11e+05        & 3.1e+05         & 1.94e+05        & 1.17e+05        & 1.17e+05        & \\
HZZ4l_NarrowRes_33TEV_200_140PileUp                & 4.17e+04        & 4.17e+04        & 4.16e+04        & 4.07e+04        & 4.07e+04        & \\
HZZ4l_NarrowRes_33TEV_250_140PileUp                & 5.14e+04        & 5.14e+04        & 5.13e+04        & 5.03e+04        & 5.03e+04        & \\
HZZ4l_NarrowRes_33TEV_300_140PileUp                & 2.14e+04        & 2.14e+04        & 2.14e+04        & 2.09e+04        & 2.09e+04        & \\
HZZ4l_NarrowRes_33TEV_350_140PileUp                & 1.15e+04        & 1.15e+04        & 1.14e+04        & 1.12e+04        & 1.12e+04        & \\
HZZ4l_NarrowRes_33TEV_400_140PileUp                & 1.6e+03         & 1.6e+03         & 1.6e+03         & 1.57e+03        & 1.57e+03        & \\
HZZ4l_NarrowRes_33TEV_450_140PileUp                & 973             & 973             & 971             & 950             & 950             & \\
HZZ4l_NarrowRes_33TEV_500_140PileUp                & 699             & 699             & 698             & 683             & 683             & \\
HZZ4l_NarrowRes_33TEV_600_140PileUp                & 435             & 435             & 435             & 426             & 426             & \\
HZZ4l_NarrowRes_33TEV_700_140PileUp                & 303             & 303             & 302             & 296             & 296             & \\
HZZ4l_NarrowRes_33TEV_800_140PileUp                & 217             & 217             & 217             & 212             & 212             & \\
HZZ4l_NarrowRes_33TEV_900_140PileUp                & 159             & 159             & 159             & 155             & 155             & \\
HZZ4l_NarrowRes_33TEV_1000_140PileUp               & 118             & 118             & 118             & 115             & 115             & \\


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_14_3000_140.txt <==
# Cross section for 3 sigma significance:
250   877.7735
300   348.6505
350   149.3325
400   102.6475
450   50.12805
500   51.72525
600   22.16835
700   13.30355
800   8.377455
900   6.324695
1000   4.671205


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_14_3000_No.txt <==
# Cross section for 3 sigma significance:
250   461.3125
300   220.7315
350   109.2285
400   88.02135
450   50.68055
500   36.02185
600   22.16455
700   14.19115
800   9.834275
900   7.753825
1000   7.323115


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_14_300_50.txt <==
# Cross section for 3 sigma significance:
250   2089.725
300   950.1415
350   484.3945
400   311.0685
450   216.3415
500   157.3795
600   70.55055
700   39.02335
800   37.60725
900   27.55105
1000   19.87505


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_14_300_No.txt <==
# Cross section for 3 sigma significance:
250   1502.585
300   709.1295
350   349.5115
400   283.2045
450   163.1735
500   116.0235
600   71.50885
700   46.03225
800   32.06055
900   25.55095
1000   24.37835


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_33_3000_140.txt <==
# Cross section for 3 sigma significance:
250   1592.015
300   852.8795
350   533.3525
400   305.2895
450   190.0395
500   128.2175
600   43.78095
700   28.30205
800   21.40885
900   15.92175
1000   12.48205


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_33_3000_No.txt <==
# Cross section for 3 sigma significance:
250   807.2745
300   473.1665
350   278.3725
400   146.0065
450   77.25855
500   68.49975
600   40.61925
700   20.05675
800   13.84725
900   11.55235
1000   7.521695


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_3000_140.txt <==
# Cross section for 3 sigma significance:
250   1221.655
300   546.9865
350   184.3445
400   110.4155
450   51.53665
500   55.02795
600   23.15165
700   13.79955
800   8.616075
900   6.525235
1000   4.779605


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_3000_No.txt <==
# Cross section for 3 sigma significance:
250   638.6755
300   290.5305
350   118.6375
400   96.94995
450   53.64215
500   37.49015
600   22.96535
700   14.52665
800   10.11275
900   8.161435
1000   7.924025


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_300_50.txt <==
# Cross section for 3 sigma significance:
250   3069.175
300   1228.335
350   564.5325
400   350.4145
450   237.2465
500   167.5325
600   72.16965
700   39.86185
800   39.16595
900   28.81275
1000   20.59775


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_300_No.txt <==
# Cross section for 3 sigma significance:
250   2044.205
300   928.4005
350   379.1925
400   310.9675
450   172.6075
500   120.7545
600   74.06475
700   47.13405
800   32.94935
900   26.73615
1000   26.03105


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_bb_33TEV_33_3000_140.txt <==
# Cross section for 3 sigma significance:
250   6237.855
300   2091.375
350   726.0825
400   356.6825
450   217.3765
500   149.5275
600   45.56845
700   29.09365
800   22.10465
900   16.44765
1000   12.83175


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_bb_33TEV_33_3000_No.txt <==
# Cross section for 3 sigma significance:
250   2261.685
300   987.0455
350   385.0295
400   170.3775
450   85.39305
500   76.63035
600   44.25285
700   20.69075
800   14.37335
900   12.00175
1000   7.698995


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_3000_140.txt <==
# Cross section for 3 sigma significance:
250   1553.475
300   562.8075
350   288.7015
400   305.8775
450   233.0105
500   160.0615
600   83.63655
700   55.74645
800   41.32085
900   30.70065
1000   27.54805


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_3000_No.txt <==
# Cross section for 3 sigma significance:
250   789.9985
300   465.1505
350   353.3745
400   225.9945
450   162.5565
500   135.6665
600   89.04685
700   70.34225
800   46.09465
900   28.46615
1000   22.17985


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_300_50.txt <==
# Cross section for 3 sigma significance:
250   3498.485
300   2083.265
350   1101.805
400   743.9755
450   576.5215
500   505.9015
600   382.4595
700   238.1115
800   167.6145
900   125.5325
1000   107.4675


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_300_No.txt <==
# Cross section for 3 sigma significance:
250   2697.275
300   1498.845
350   1135.935
400   756.8475
450   548.3105
500   458.4395
600   310.4355
700   247.5285
800   170.7925
900   113.5245
1000   92.50685


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_tata_33TEV_33_3000_140.txt <==
# Cross section for 3 sigma significance:
250   1811.265
300   1099.255
350   963.6205
400   704.2605
450   455.6485
500   288.2425
600   188.2165
700   141.0995
800   98.63115
900   73.96265
1000   65.18515


==> 2HDM/limitFiles/3sigmaSignif_AZhleptonic_NarrowRes_tata_33TEV_33_3000_No.txt <==
# Cross section for 3 sigma significance:
250   936.5445
300   628.4365
350   469.8565
400   328.0705
450   210.7375
500   175.3585
600   115.7275
700   91.38435
800   59.46705
900   48.55225
1000   40.70275


==> 2HDM/limitFiles/3sigmaSignif_HZZ4l_NarrowRes_14_3000_140.txt <==
# Cross section for 3 sigma significance:
200   71.56655
250   49.47085
300   34.46305
350   24.03825
400   22.28425
450   20.26055
500   16.89915
600   13.77625
700   10.69755
800   7.723975
900   7.325365
1000   5.886445


==> 2HDM/limitFiles/3sigmaSignif_HZZ4l_NarrowRes_14_3000_No.txt <==
# Cross section for 3 sigma significance:
200   67.00135
250   45.70355
300   32.73115
350   24.62535
400   21.77225
450   21.02445
500   17.02995
600   14.99875
700   11.51855
800   8.386545
900   7.045495
1000   5.716615


==> 2HDM/limitFiles/3sigmaSignif_HZZ4l_NarrowRes_14_300_50.txt <==
# Cross section for 3 sigma significance:
200   231.3185
250   157.4705
300   112.6905
350   95.34925
400   77.24845
450   77.10095
500   63.77685
600   45.75565
700   37.95965
800   29.12385
900   24.81525
1000   19.93035


==> 2HDM/limitFiles/3sigmaSignif_HZZ4l_NarrowRes_14_300_No.txt <==
# Cross section for 3 sigma significance:
200   215.4995
250   147.7595
300   106.4555
350   80.60775
400   71.86715
450   69.25275
500   56.47315
600   49.78875
700   38.51845
800   28.63055
900   24.34105
1000   20.03555


==> 2HDM/limitFiles/3sigmaSignif_HZZ4l_NarrowRes_33_3000_140.txt <==
# Cross section for 3 sigma significance:
200   124.8055
250   97.76665
300   63.17965
350   42.42045
400   49.19375
450   32.16035
500   45.28025
600   30.60605
700   18.34175
800   20.25175
900   10.96095
1000   11.32195


==> 2HDM/limitFiles/3sigmaSignif_HZZ4l_NarrowRes_33_3000_No.txt <==
# Cross section for 3 sigma significance:
200   128.4545
250   86.21545
300   82.91305
350   55.75945
400   57.42555
450   39.50365
500   47.81435
600   33.48335
700   26.63745
800   19.67055
900   15.08275
1000   13.59205


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_14_3000_140.txt <==
# Cross section for 5 sigma significance:
250   1478.855
300   588.1815
350   252.0515
400   172.1075
450   84.35295
500   86.85815
600   37.34895
700   22.42585
800   14.27675
900   10.85195
1000   8.042585


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_14_3000_No.txt <==
# Cross section for 5 sigma significance:
250   776.9955
300   369.9535
350   182.7565
400   147.6115
450   84.98635
500   60.40625
600   37.18275
700   23.84625
800   16.55145
900   13.10155
1000   12.42465


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_14_300_50.txt <==
# Cross section for 5 sigma significance:
250   3583.905
300   1610.805
350   820.6165
400   528.1115
450   366.9655
500   267.1965
600   120.3615
700   67.85795
800   64.24835
900   47.54035
1000   35.06985


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_14_300_No.txt <==
# Cross section for 5 sigma significance:
250   2565.145
300   1201.445
350   589.4795
400   480.7305
450   277.0485
500   196.9985
600   121.5345
700   78.57125
800   54.94085
900   44.09225
1000   42.29275


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_33_3000_140.txt <==
# Cross section for 5 sigma significance:
250   2768.115
300   1446.775
350   894.5495
400   511.5635
450   318.4615
500   215.3445
600   73.63185
700   47.56935
800   36.10875
900   26.92125
1000   21.26865


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_33_3000_No.txt <==
# Cross section for 5 sigma significance:
250   1370.165
300   797.5685
350   467.2605
400   244.5745
450   129.5285
500   114.8405
600   68.15965
700   33.66205
800   23.34985
900   19.47565
1000   12.86125


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_3000_140.txt <==
# Cross section for 5 sigma significance:
250   2050.515
300   916.1795
350   308.6895
400   185.0175
450   86.74915
500   92.36045
600   38.98385
700   23.24555
800   14.68555
900   11.19625
1000   8.229285


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_3000_No.txt <==
# Cross section for 5 sigma significance:
250   1069.245
300   486.3425
350   198.4285
400   162.4325
450   89.93865
500   62.87015
600   38.52165
700   24.41245
800   17.01645
900   13.75665
1000   13.36885


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_300_50.txt <==
# Cross section for 5 sigma significance:
250   5200.055
300   2077.305
350   950.6405
400   592.8155
450   401.6785
500   284.2585
600   123.1705
700   69.36395
800   66.77715
900   49.55795
1000   36.31265


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_bb_14TEV_14_300_No.txt <==
# Cross section for 5 sigma significance:
250   3454.605
300   1568.595
350   638.9325
400   526.7305
450   292.9715
500   205.0595
600   125.8535
700   80.47535
800   56.44835
900   46.01235
1000   44.89455


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_bb_33TEV_33_3000_140.txt <==
# Cross section for 5 sigma significance:
250   10428.75
300   3495.615
350   1213.145
400   596.0175
450   363.3185
500   250.1775
600   76.61085
700   48.88875
800   37.26605
900   27.79465
1000   21.85835


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_bb_33TEV_33_3000_No.txt <==
# Cross section for 5 sigma significance:
250   3774.835
300   1647.735
350   642.8455
400   284.6445
450   142.8545
500   128.0125
600   74.12185
700   34.72235
800   24.21695
900   20.21545
1000   13.17345


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_3000_140.txt <==
# Cross section for 5 sigma significance:
250   2689.295
300   975.2775
350   509.8885
400   528.2955
450   402.6755
500   277.4375
600   147.6665
700   99.77605
800   74.67345
900   56.32765
1000   51.14465


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_3000_No.txt <==
# Cross section for 5 sigma significance:
250   1365.785
300   796.0445
350   605.9245
400   389.0075
450   279.2875
500   232.8765
600   154.0965
700   121.9415
800   81.40545
900   51.84195
1000   41.12625


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_300_50.txt <==
# Cross section for 5 sigma significance:
250   6334.125
300   3751.645
350   1998.065
400   1344.235
450   1037.075
500   912.1445
600   694.4685
700   442.9925
800   318.3435
900   244.1815
1000   211.9995


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_tata_14TEV_14_300_No.txt <==
# Cross section for 5 sigma significance:
250   4870.555
300   2683.285
350   2042.505
400   1368.995
450   988.6505
500   824.4595
600   565.6995
700   452.3425
800   320.1935
900   219.6125
1000   182.8515


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_tata_33TEV_33_3000_140.txt <==
# Cross section for 5 sigma significance:
250   3207.915
300   1903.625
350   1654.195
400   1219.335
450   791.2965
500   504.3735
600   334.3785
700   250.3565
800   175.7815
900   133.9025
1000   119.0705


==> 2HDM/limitFiles/5sigmaSignif_AZhleptonic_NarrowRes_tata_33TEV_33_3000_No.txt <==
# Cross section for 5 sigma significance:
250   1606.565
300   1074.385
350   805.8995
400   565.9195
450   369.3055
500   308.4015
600   203.1195
700   159.6115
800   106.2665
900   86.81805
1000   72.97855


==> 2HDM/limitFiles/5sigmaSignif_HZZ4l_NarrowRes_14_3000_140.txt <==
# Cross section for 5 sigma significance:
200   119.9625
250   83.04195
300   57.95295
350   40.55245
400   37.61785
450   34.20895
500   28.61205
600   23.34185
700   18.18825
800   13.24135
900   12.52775
1000   10.13855


==> 2HDM/limitFiles/5sigmaSignif_HZZ4l_NarrowRes_14_3000_No.txt <==
# Cross section for 5 sigma significance:
200   112.2815
250   76.70655
300   55.03875
350   41.49375
400   36.78805
450   35.50055
500   28.81965
600   25.39095
700   19.54735
800   14.33565
900   12.09495
1000   9.862135


==> 2HDM/limitFiles/5sigmaSignif_HZZ4l_NarrowRes_14_300_50.txt <==
# Cross section for 5 sigma significance:
200   392.6035
250   268.4465
300   192.9805
350   163.6285
400   133.3975
450   132.8835
500   110.2095
600   80.09815
700   66.62365
800   51.54685
900   44.29055
1000   36.06025


==> 2HDM/limitFiles/5sigmaSignif_HZZ4l_NarrowRes_14_300_No.txt <==
# Cross section for 5 sigma significance:
200   365.2285
250   251.5025
300   182.1415
350   138.6635
400   124.4485
450   119.6995
500   98.13955
600   86.59155
700   67.39285
800   50.82145
900   43.55275
1000   36.23015


==> 2HDM/limitFiles/5sigmaSignif_HZZ4l_NarrowRes_33_3000_140.txt <==
# Cross section for 5 sigma significance:
200   208.7765
250   163.6465
300   105.9485
350   71.31605
400   82.54305
450   54.21485
500   75.96965
600   51.51745
700   31.08415
800   34.16665
900   18.79585
1000   19.30915


==> 2HDM/limitFiles/5sigmaSignif_HZZ4l_NarrowRes_33_3000_No.txt <==
# Cross section for 5 sigma significance:
200   214.8725
250   144.3785
300   138.8465
350   93.50945
400   96.26845
450   66.42335
500   80.17735
600   56.32745
700   44.87915
800   33.22595
900   25.66205
1000   23.06885


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_14_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     566.88     314.62     1180.1    404.33     804.93
       300     228.61     121.29     429.48    163.89     320.14
       350     99.207     53.161      190.8    70.719     137.32
       400     67.383     35.376     124.11    47.494     95.684
       450     32.945     17.616     60.718    23.885     46.231
       500     34.241     18.064     65.518    24.111     47.848
       600     14.299     7.6485     28.435    10.419     20.537
       700     8.8598     4.5359     16.072    6.3023     12.183
       800     5.6303     3.1146     10.805    4.0461     7.9408
       900     4.1931     2.2664     8.2106     2.982     6.0337
      1000     3.0822     1.6606      5.797    2.2405     4.4567


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_14_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     305.57     164.78     561.27    215.94     430.15
       300     145.98      75.66      270.9    102.96     205.74
       350     72.017     39.009      140.8    51.655     102.86
       400     58.984       31.2     110.33    41.702     81.914
       450     32.971     17.147     64.511    23.351     46.752
       500     23.305     12.397     45.374    16.769      32.48
       600     14.794     7.6667     27.658    10.357     20.879
       700     9.3089     4.9452     17.163    6.7021     12.779
       800     6.6181     3.3397     12.055    4.6086     9.1289
       900     5.1373     2.6612     9.7172    3.6213     7.2271
      1000     4.7395     2.6199     9.5092    3.4703     6.8424


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_14_300_50.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1419.5     773.92     2704.7    1022.4     2037.3
       300     622.17     332.69     1206.3    439.75     897.29
       350     313.18     168.13     612.62     224.9     450.67
       400     202.18     110.07     421.44    147.46     290.63
       450     142.95     73.135     274.36    97.922     196.44
       500     104.84     52.953     200.76    73.403     149.65
       600      47.72     25.703     89.899    33.716     66.852
       700     26.763     13.761     53.158    19.279     37.258
       800     25.158     13.057     46.005    17.648     34.926
       900     18.675     9.8923     35.566    13.141      25.74
      1000      14.03     7.6616     26.935    9.9536     19.803


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_14_300_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1029.2     542.25     1827.4    729.73     1407.2
       300     466.15      244.6     878.51    328.74     643.53
       350     225.24     115.35     443.36    159.35      315.7
       400     185.06     96.918     361.62    132.56     267.68
       450     106.49     55.362      203.5    74.497     153.16
       500     77.361     41.407     152.86     55.23     109.53
       600     47.446     24.643     91.805     33.58     67.298
       700     30.529     15.342     58.778    21.319     43.445
       800     21.537     10.862     41.089    15.191     30.048
       900     17.472      9.538     33.573     12.62     24.824
      1000     16.697     8.4981     32.856    12.066      23.64


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_33_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1084.1     587.45     2158.9    795.04     1553.3
       300     562.63     312.86     1066.9    408.99     800.03
       350     349.03     189.87     690.08    247.81     500.08
       400     200.85     108.26      375.1     143.6      282.4
       450     122.87     66.558     222.16    88.088     169.76
       500     83.165     45.888     158.96    60.445     116.93
       600      29.13     15.239     56.058    20.667     40.946
       700     18.884     10.078     34.904    13.873     26.914
       800     14.333     7.4769     26.816    10.086     19.605
       900     10.624     5.8169     20.152    7.5225      15.14
      1000     8.5244     4.7428     15.953    6.0552     11.874


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_33_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     541.85     284.85     1017.1    383.72     780.83
       300     311.31     157.09     586.04    223.12     428.24
       350     186.94     97.945     361.39    133.75     257.76
       400     95.915      51.65     189.99    68.968     134.89
       450     51.095       26.4     95.653     37.47     71.208
       500     45.595     22.894     84.453    31.901     65.809
       600     26.523     13.848     48.702     19.68     36.936
       700     13.191     7.2284     25.494    9.2595     18.744
       800     9.1276     4.8247     17.949    6.4803     13.073
       900     7.7299      3.907     14.978    5.4755     10.951
      1000     5.0744     2.7648     9.6232    3.6595     7.1195


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_bb_14TEV_14_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     800.37     422.31     1558.3    578.12     1095.6
       300     355.61     185.83      689.3    258.91     499.17
       350      118.7     64.309     224.45    83.855     165.88
       400     71.212     37.337     135.09     50.97     98.659
       450     33.458     17.626     63.581    24.274     48.885
       500     35.856     20.024     69.329    26.307     51.378
       600      15.09     7.9399     28.518    10.662     21.081
       700     9.3259      4.862     17.125    6.5782     13.086
       800     5.7572     2.8995     10.764    4.0902     8.1783
       900     4.4189     2.3646     8.5275    3.1201     6.0824
      1000     3.2276     1.6884     6.1573    2.3381     4.5627


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_bb_14TEV_14_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     417.66     214.25     791.69    300.45     601.23
       300     191.75     100.68     363.09    138.34     269.68
       350     77.635     43.872     146.34    56.814     110.92
       400     62.137     34.702     115.68    44.395      86.91
       450     35.342     18.759     67.195    25.563     49.098
       500     24.055     12.301     46.226    16.976     34.301
       600     15.484     7.7564     28.189    10.588     21.782
       700     9.6462     4.9357     18.088    6.8093     13.283
       800     6.6153     3.4653     13.011    4.7352     9.4257
       900     5.4089     2.8384     10.265    3.8091     7.7149
      1000     5.2192     2.6905     10.158     3.693     7.4326


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_bb_14TEV_14_300_50.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1975.3     1012.7       3795    1387.8     2778.2
       300     791.41     433.59     1489.9     559.5     1110.4
       350      358.3     201.79     657.66    258.71     495.38
       400     224.79     116.13      430.3    160.04     314.44
       450     153.63     84.103     297.55    111.78     211.09
       500     113.23     56.777      212.4    76.953     158.33
       600     47.814     25.269     93.911    33.626     67.286
       700     27.502     15.241     52.122    19.979     40.091
       800     26.904     13.622     48.768    18.794     37.716
       900     19.086     10.034     39.602    13.663     27.441
      1000     14.725     7.6562       28.9     10.53     20.277


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_bb_14TEV_14_300_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1343.8     740.52     2640.7    967.35     1896.7
       300     597.13     312.49     1142.1    424.59     840.28
       350     247.48     134.12     476.38    180.16     351.74
       400     195.75     102.44     371.25    139.76     278.58
       450     114.81     62.326     214.36    81.764     157.83
       500     80.783     41.165     152.45    57.076     113.71
       600     48.496      25.97     95.133     34.94     69.122
       700     31.725      16.33     61.465    22.507       44.5
       800     21.886     11.526     43.578    15.626     31.682
       900     18.047     9.9472     33.406    13.027      25.29
      1000     17.584     9.2211     34.024    12.278     25.373


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_bb_33TEV_33_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     4085.3       2132     7886.3    2874.2     5757.7
       300     1333.2     705.49     2628.9     964.1     1912.6
       350     482.36     246.98     903.05    331.46     665.25
       400     235.35     127.73      446.3    170.03     332.14
       450     143.73     76.571        271    102.46     200.01
       500     98.299     52.512     179.35    69.142     139.29
       600     30.225     16.695     58.471    21.448     42.342
       700      18.89     9.7526     35.694     13.47     26.875
       800     15.002      7.825     27.319    10.869     20.649
       900     10.651     5.6906     19.566    7.6048     14.866
      1000     8.5611     4.6227      16.27    6.1653     12.136


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_bb_33TEV_33_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1467.7     800.47     2785.3    1083.4     2112.3
       300     639.75      330.3     1201.8    457.51     889.77
       350     251.69     131.14     464.43     178.3     347.04
       400     113.46      61.21     204.73    80.048     159.31
       450     56.299     30.314     107.28    40.684     78.733
       500     49.309     26.381     97.606    35.596     69.989
       600      28.87     15.999     55.159     20.46     42.048
       700      13.62     7.5845      25.05    9.8051      19.49
       800       9.57     4.9467     18.129    6.8642      13.38
       900     8.1154     4.1845     16.274    5.7149     11.239
      1000     5.1798     2.7656     10.139    3.7368     7.2847


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_tata_14TEV_14_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     994.62     546.21     1999.9    733.52       1457
       300     367.87     183.85     740.79    256.25     520.07
       350     202.34     106.09     395.68    144.08     286.18
       400     205.35     99.108     397.91    142.58     282.69
       450     153.19     77.689     296.63     109.1     214.06
       500     108.61     56.339     208.46    75.515     149.85
       600      57.37     29.832     114.82    40.304     81.469
       700     40.474     21.631     75.611    28.461     56.616
       800     30.933      16.88     62.016    22.143     44.402
       900      23.13     12.497     45.086    16.787     32.931
      1000     21.788     12.572     41.717    15.882     30.452


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_tata_14TEV_14_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     542.14     267.87     1049.7    378.48     768.92
       300     301.95     154.56     565.27    207.49     420.56
       350      222.3     113.22      419.9    156.34     308.17
       400     148.36     74.513     285.49    105.55     209.94
       450     107.72     56.387     202.29    74.637     152.63
       500     87.501     45.377     171.11    60.981     127.83
       600     60.173     30.955     114.92    42.295     84.067
       700     47.636      25.37     93.842    34.654     67.354
       800     31.456     17.397     63.337    22.789     45.469
       900     22.229         12     42.618    15.655     30.469
      1000     17.432     9.7262       33.5    12.839      24.56


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_tata_14TEV_14_300_50.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     2407.6     1285.6     4683.6    1700.4     3419.2
       300     1268.2     642.03     2547.2    879.49     1869.9
       350     731.83     381.43       1437    526.42     1037.1
       400     507.88     253.64     982.43     345.6     719.71
       450      386.1     194.75     779.91    271.04     552.49
       500     338.12     179.32     676.79    237.96     488.46
       600     266.41     144.06     522.67    187.55     382.66
       700     180.42     100.55     353.57    132.27     257.99
       800     135.83     78.059     263.59    100.24     194.94
       900     111.35     67.463     215.67    84.065      157.8
      1000     102.67     64.041     198.53    76.988     144.54


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_tata_14TEV_14_300_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1775.1     966.23     3646.4    1245.7     2580.3
       300     948.34     492.65     1874.2    658.01     1352.4
       350     683.71     350.41     1394.9    475.83     1014.2
       400     495.33     245.43     1048.5    346.45     722.94
       450      366.1     187.64     738.91    262.01     538.73
       500      311.7     166.53     609.58     219.3     444.16
       600     223.03     113.68     452.29    155.03      320.3
       700     180.38     97.161     358.04    129.36     265.44
       800     130.62     74.127     263.98    94.748     186.94
       900     99.566     60.866     193.21    73.714     139.41
      1000     90.583     55.835     166.26    67.988     123.56


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_tata_33TEV_33_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     1216.6     641.75     2338.3    888.94     1742.3
       300     709.52     366.14       1389    499.62     1000.1
       350     634.47     323.99     1211.1    438.77     918.84
       400      465.2     241.43     893.69     322.7     662.31
       450     294.34     149.83     565.23    210.72     420.15
       500     190.82     97.541     367.19    134.06     264.39
       600     128.49     68.067     251.74    90.813     179.08
       700     95.667     50.252     185.88    68.554     136.18
       800     68.954     38.353     137.89    49.293     99.606
       900     53.417     29.451     103.62    39.254     75.728
      1000     49.486     27.982     93.281    36.164     69.521


==> 2HDM/limitFiles/limits_AZhleptonic_NarrowRes_tata_33TEV_33_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       250     628.93     332.79       1203     447.4     883.19
       300     408.58      210.2     791.12    285.86     576.03
       350     302.05     162.63     581.69    218.01     434.66
       400     223.18     111.57      418.8    154.16     315.39
       450      139.3     72.992     275.36    99.161     194.52
       500     118.97     61.433     224.68    83.927     164.23
       600     78.088     39.395     151.64    55.543     111.46
       700     61.107      33.41     122.44    44.324     87.673
       800     42.601     23.699     83.096    31.174     59.776
       900     34.291     18.404     66.762    24.699     47.773
      1000     29.041     15.792     56.234    21.315     42.397


==> 2HDM/limitFiles/limits_HZZ4l_NarrowRes_14_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       200     46.752     23.973     87.162    33.222     66.362
       250     32.561     16.668     61.213    22.791     46.201
       300     22.929     12.061     42.698    15.928     32.151
       350     15.839     8.4042     29.668    11.509      22.37
       400     14.881     7.4349     28.555    10.706     20.824
       450      13.11     6.9083     26.087    9.4669     19.023
       500     11.347     5.9118     21.326    8.0296     16.352
       600     9.2613     4.8349     17.759    6.4288      13.09
       700     7.1965     3.7024     13.622    5.0474     10.226
       800     5.1489     2.7897     10.219    3.7372     7.3276
       900     5.0389     2.6654     9.4364    3.5828     6.9506
      1000     4.0791     2.0496     7.2232    2.9135     5.6549


==> 2HDM/limitFiles/limits_HZZ4l_NarrowRes_14_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       200     43.609     22.724     83.299     30.65     62.421
       250     30.185      15.74     58.406    21.038     43.738
       300     21.555     11.826     41.459    15.484     30.941
       350     16.222     8.3871     29.545    11.553     22.304
       400     14.586     7.6113     26.833    10.312     20.586
       450     14.146     7.2528     26.272    10.001     19.882
       500      11.09     5.8671     21.762    8.0088      15.83
       600     9.9235     5.0795     19.123    7.0196     14.007
       700     7.6683     3.8877     15.227    5.4655     11.052
       800     5.6684     2.9625     10.604    3.9326     7.9131
       900     4.7796     2.5761     9.0443    3.4196     6.7854
      1000     3.8012     2.1287     7.4872    2.8014     5.4674


==> 2HDM/limitFiles/limits_HZZ4l_NarrowRes_14_300_50.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       200     149.01      79.46     284.62    107.52     207.97
       250     102.18     52.373     199.15    73.081     148.65
       300     75.879     40.626     140.56    54.652     106.86
       350     65.658     34.828     124.85    45.865     90.328
       400     53.594      28.56     100.47    38.465     76.916
       450      51.62     28.101     98.287    36.222     73.459
       500     43.374     22.924      82.81    30.167     61.904
       600     32.333     17.358     59.845    22.824     44.728
       700     26.872     13.842     53.751    18.968      37.87
       800     20.654     11.038     40.812    14.896     29.096
       900     17.792     9.8805     35.458    13.024     25.724
      1000     14.738     8.0665     29.684    10.641     21.121


==> 2HDM/limitFiles/limits_HZZ4l_NarrowRes_14_300_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       200     142.14     75.159     258.59    102.38     200.63
       250     96.337     50.727     184.94     68.38     136.05
       300     71.966     38.545     140.26    51.455     102.68
       350     53.562     28.345     103.35    38.395     75.264
       400     49.133     26.457      94.58    34.303     67.945
       450     47.335     24.457     93.489    32.575     67.325
       500     39.235     20.649      72.13    27.687     55.435
       600     34.358     18.655     65.106    24.149     49.347
       700     26.856     13.829     51.498    18.963     38.165
       800     20.464     10.847     39.684     14.48     28.499
       900     17.214     9.9157     33.982    12.656     24.706
      1000     14.765     8.2625     29.001    10.835     20.922


==> 2HDM/limitFiles/limits_HZZ4l_NarrowRes_33_3000_140.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       200     81.441      43.71     158.27    59.021     113.64
       250     63.851     33.852     125.18    45.773     91.867
       300      40.37     20.969     76.619    28.955     57.549
       350     27.573     14.829     52.302    20.062     39.747
       400     32.454     17.125     61.766    22.741     46.469
       450     21.814     11.043      40.68    15.219     30.668
       500     29.859     15.966     60.083    21.183     42.198
       600     19.684     10.613     37.508    14.488     27.218
       700     12.296      6.474     23.725    8.7174     17.546
       800     13.525     7.1744     26.177    9.7574     19.002
       900     7.3496     3.8035     14.233    5.1426     10.339
      1000     7.5662     3.8467     14.695     5.378     10.695


==> 2HDM/limitFiles/limits_HZZ4l_NarrowRes_33_3000_No.txt <==
# x; y; band 0 low; band 0 high; band 1 low; band 1 high
       200     83.925     43.665     164.86    59.812     116.68
       250     56.827      30.36     108.44    39.956     79.417
       300     53.159     27.632     105.27    38.252     77.391
       350     36.861     19.216     70.778    26.196     51.961
       400     37.987     19.361     70.405     27.15     52.228
       450     26.513     13.922     52.468    18.759     36.616
       500     31.513     16.668     57.829    22.616     43.346
       600     22.358     11.708     41.378     15.96      31.49
       700      17.86     9.7583     34.387    12.642     24.914
       800     12.729     6.7004     25.988    9.2528      18.02
       900     9.9913      5.507     19.515    7.2819     14.129
      1000     9.1397     4.8044      17.31    6.5647     12.578

